Environment Perception Framework Fusing Multi-Object Tracking, Dynamic Occupancy Grid Maps and Digital Maps

Autonomously driving vehicles require a complete and robust perception of the local environment. A main challenge is to perceive any other road users, where multi-object tracking or occupancy grid maps are commonly used. The presented approach combines both methods to compensate false positives and receive a complementary environment perception. Therefore, an environment perception framework is introduced that defines a common representation, extracts objects from a dynamic occupancy grid map and fuses them with tracks of a Labeled Multi-Bernoulli filter. Finally, a confidence value is developed, that validates object estimates using different constraints regarding physical possibilities, method specific characteristics and contextual information from a digital map. Experimental results with real world data highlight the robustness and significance of the presented fusing approach, utilizing the confidence value in rural and urban scenarios.

==> img/tikz/digitalmap-1.tsv <==
85.2897838566422	-7.06244430308107
81.3147851867781	-6.46392306223487
78.3305755710145	-6.0367083815008
73.353206137171	-5.35167327520193
63.3964606657899	-3.99610492178832
61.4001538184596	-3.76132052630513
55.9068029383378	-3.14133247259305
53.9121285538928	-2.89453851874872
51.4217884946382	-2.56400217258665
46.4452344325566	-1.87263920790605
35.4977003467627	-0.344946860292552
31.5136595800364	0.187762602834866
29.0217468208117	0.509954922332653


==> img/tikz/digitalmap-10.tsv <==
-45.4264026113724	-7.2143467205651
-30.0406400293333	-5.27177991375076
-25.0762216600027	-4.67240978803391
-20.6071549701852	-4.15606866433565
-17.1277262718982	-3.77441184142823
-14.13962145092	-3.46783530388424
-12.1446493048394	-3.28699893329082
-10.6472229487554	-3.17119010011722
-9.14900258446018	-3.07577551526933
-7.65023717239508	-3.00136715307775
-6.1511697310945	-2.94835576354195
-4.65203003971123	-2.91701279434481
-3.15286107851851	-2.90623229715696
-1.65358801979363	-2.91406652518235
0.345729735437551	-2.95008539586918
2.34530292131612	-3.01218791203114
4.34468636229632	-3.09862792218901
6.34339029831224	-3.20787522931582
8.34093433632532	-3.33836054691889
9.33912001574024	-3.41108256167968


==> img/tikz/digitalmap-100.tsv <==
x	y
-79.2889453808956	-39.5562382777323
-65.7667914246903	-41.7366833584611
-67.1136517739556	-55.1565071341396
-81.4325215911165	-52.8443475585096
-95.5543883156376	-50.5676853364933
-94.0202940402855	-37.6861225111477
-79.2889453808956	-39.5562382777323


==> img/tikz/digitalmap-101.tsv <==
x	y
-42.458498970639	-68.0153242668609
-31.4857159613	-68.8514849076502
-32.401599929546	-80.8907773902243
-37.9798168699409	-80.4613850974946
-43.3670126856878	-80.0555235864099
-42.458498970639	-68.0153242668609


==> img/tikz/digitalmap-102.tsv <==
x	y
-199.810998874101	-59.7380476144967
-194.547656434683	-61.270912782707
-181.294880780247	-65.1539244770076
-177.548769417235	-55.1431383639779
-190.000971180897	-50.1490886858408
-196.51077187848	-47.5331434769077
-199.810998874101	-59.7380476144968


==> img/tikz/digitalmap-103.tsv <==
x	y
-197.480474485133	-22.2136455276179
-216.787482073144	-19.6460732013329
-218.387842489008	-31.7354760569031
-206.021665024202	-33.3700514287478
-199.079517925059	-34.2920096762193
-197.480474485133	-22.2136455276179


==> img/tikz/digitalmap-104.tsv <==
x	y
-177.548769417235	-55.1431383639779
-174.225167636141	-46.928337858238
-169.771069336949	-33.7119149741487
-183.218866797696	-32.0784810705482
-186.947391751738	-42.9762397827631
-190.000971180897	-50.1490886858408
-177.548769417235	-55.1431383639779


==> img/tikz/digitalmap-105.tsv <==
x	y
-169.771069336949	-33.7119149741487
-164.853981088786	-21.1573057109545
-192.838917910804	-17.71152575447
-194.396432520232	-30.7246067423052
-183.218866797696	-32.0784810705482
-169.771069336949	-33.7119149741487


==> img/tikz/digitalmap-106.tsv <==
8.80008401912545	-28.4975421456476
9.55514951184343	-12.4960095274319
-0.937373120064649	-12.3013354946673
-0.564019822262004	-5.51526504670641
-55.8942433127924	-10.5058807598421
nan	nan
-58.1519337280021	-25.9266105736144
-44.4179043426974	-26.5129225578086
8.80008401912545	-28.4975421456476


==> img/tikz/digitalmap-107.tsv <==
x	y
8.80008401912545	-28.4975421456476
9.55514951184343	-12.4960095274318
-0.93737312006465	-12.3013354946673
-0.564019822262001	-5.51526504670641
-28.2672448874342	-8.01701327930211
-55.8942433127924	-10.5058807598421
-56.9366711028527	-10.612705879842
-58.1829043938164	-10.7392326098472
-75.5683652230321	-12.6750469883455
-75.7277222569412	-16.4522465036864
-82.3465142680998	-16.1747621697528
-82.7110087966674	-24.8883302154697
-76.0922268690956	-25.1658140213873
-60.1471753272127	-25.8414327988944
-44.4179043426974	-26.5129225578086
-28.373815847183	-27.111227215651
8.80008401912545	-28.4975421456476


==> img/tikz/digitalmap-108.tsv <==
x	y
-120.344891993349	53.3192352375655
-100.126413517011	57.3031562487464
-101.694328269373	66.5570827300965
-111.42772886915	64.9220476649871
-115.708743698513	85.3965145054862
-111.984435490109	85.9011109397984
-113.010419281997	92.5906842453584
-126.270207485392	91.2106542288911
-123.568954237861	71.8379337333734
-120.344891993349	53.3192352375655


==> img/tikz/digitalmap-109.tsv <==
x	y
234.666480349503	-110.406094690765
234.675818940799	-113.599286036354
233.77071322169	-117.67662582657
231.88112120752	-121.632672033119
229.182303916766	-125.679420781525
225.395786664843	-128.808151500445
221.119387842913	-131.070119153399
216.518300160715	-132.698479770732
211.492021724837	-132.874442278421
206.815536103626	-131.906289281659
203.777338422083	-130.535169918856
198.922951220196	-127.741884394817
200.619509272337	-125.352467613662
198.099010178631	-123.04831998597
196.222540988341	-120.420312381465
195.382129899441	-119.129560723308
197.783298355794	-115.561334655958
197.190298907225	-112.565042681945
197.037491583541	-108.96217391052
198.037087168748	-105.691681786714
200.504664309286	-106.790893952229
201.731094611043	-104.948364991348
203.614700932554	-105.762831222088
207.35839636316	-99.4703717389736
198.978072606975	-94.6634758489493
196.240377501196	-94.30379624579
193.146829248719	-96.7115112297374
191.204329516329	-99.4626358945878
189.537598068956	-103.244546681288
189.004794112119	-107.569358900485
186.76004842824	-106.296001610425
185.731990684144	-108.162972021018
181.697199799742	-105.739479026055
175.152283552425	-101.472337435433
176.276839221238	-98.8220442273779
176.494305980772	-97.056814200665
176.265440282166	-92.4365660776575
174.417421417434	-91.2120892459033
174.55748479834	-88.4405121173855
175.21660869015	-84.7248685830075
176.945709698558	-81.4658438446598
179.016850609418	-78.2153565359837
200.862023138556	-91.4795349628352
208.609153887302	-96.219623770874
211.930900037978	-95.228847621837
215.89932019465	-95.5273594040877
219.765245744442	-96.5972561726044
223.168381919172	-98.2149462802928
225.807865039634	-101.127371380626
229.06954673297	-105.527673237198
229.846102074302	-107.639373619749
234.666480349503	-110.406094690765


==> img/tikz/digitalmap-11.tsv <==
9.33912001574024	-3.41108256167968
11.3340185510504	-3.5705259600749
13.8247395126563	-3.7943756540608
16.3125842395965	-4.04342782640512
18.7979629974079	-4.31548778231431
21.281287312841	-4.60838118417401
24.7556075869694	-5.0447943478765
25.7481263248809	-5.17150573639337


==> img/tikz/digitalmap-110.tsv <==
x	y
-173.680971125186	22.9713622768248
-173.110925631919	18.7571548524124
-174.06518875363	18.6394522447693
-174.71685678783	22.7965093711467
-173.680971125186	22.9713622768248


==> img/tikz/digitalmap-111.tsv <==
x	y
-185.110644006	17.3114561012407
-185.967119727558	20.9561264450416
-184.809605868545	21.1496056289117
-184.1416873173	17.4273513185918
-185.110644006	17.3114561012407


==> img/tikz/digitalmap-112.tsv <==
x	y
-103.303891707349	-21.2548099012555
-107.626517122066	-21.6521146181916
-107.975485868243	-17.8235201070745
-103.654216320465	-17.4372479069971
-103.303891707349	-21.2548099012555


==> img/tikz/digitalmap-113.tsv <==
x	y
-88.7075530253549	-16.2874289925729
-87.9796559677615	-22.6715049223778
-95.3315769269139	-23.5021602192704
-96.0594816589004	-17.1180851736951
-88.7075530253549	-16.2874289925729


==> img/tikz/digitalmap-114.tsv <==
x	y
-132.846804932411	-29.0073369303949
-138.151924649135	-28.2980763672403
-141.073331192599	-27.9159431206425
-142.870640076586	-27.672228613905
-143.072562251717	-29.0697718495743
-143.109797072408	-29.3115881370683
-143.980532548969	-35.3532000900118
-144.912151929504	-41.7681170229643
-140.219010713075	-42.4804157219654
-135.108448400591	-43.2553188891341
-132.846804932411	-29.0073369303949


==> img/tikz/digitalmap-115.tsv <==
x	y
188.98588614223	-88.4708036218897
191.645668662144	-90.3104984097344
181.697199799742	-105.739479026055
175.152283552425	-101.472337435433
176.276839221238	-98.8220442273779
176.494305980772	-97.056814200665
176.265440282166	-92.4365660776575
183.36410728656	-96.7495272101397
188.98588614223	-88.4708036218897


==> img/tikz/digitalmap-116.tsv <==
x	y
188.98588614223	-88.4708036218897
176.945709698558	-81.4658438446598
175.21660869015	-84.7248685830075
174.55748479834	-88.4405121173855
174.417421417434	-91.2120892459033
176.265440282166	-92.4365660776575
183.36410728656	-96.7495272101397
188.98588614223	-88.4708036218897


==> img/tikz/digitalmap-117.tsv <==
x	y
188.98588614223	-88.4708036218897
176.945709698558	-81.4658438446598
179.016850609418	-78.2153565359837
200.862023138556	-91.4795349628352
208.609153887302	-96.219623770874
207.35839636316	-99.4703717389736
198.978072606975	-94.6634758489493
191.645668662144	-90.3104984097344
188.98588614223	-88.4708036218897


==> img/tikz/digitalmap-118.tsv <==
x	y
61.5653420658981	-70.1872626263421
61.312375364191	-74.6025448508064
51.1822565806583	-75.281207936818
51.1720389288683	-70.5199064144693
61.5653420658981	-70.1872626263421


==> img/tikz/digitalmap-119.tsv <==
x	y
98.9771973634226	-60.4369986573922
104.027344805752	-61.3390811929757
112.267742907729	-62.8021521144369
124.427651331596	-64.9608598381278
125.055563844486	-62.1037784180654
127.761172529666	-50.2513411401681
101.745822367886	-46.1954936167427
98.9771973634226	-60.4369986573922


==> img/tikz/digitalmap-12.tsv <==
25.7481263248809	-5.17150573639337
29.2252231419972	-5.60532018637825
30.7167647631564	-5.78135194374188
35.9952007212732	-6.31879815393729
38.6363066206415	-6.56880472281108
41.2794181965759	-6.79525630473729
43.3957249432761	-6.95388452928286
44.9070572456003	-7.03377861706701
46.420819007193	-7.08837903110388
47.9372835021282	-7.11656239262032
49.4558924174819	-7.12331902319302
51.4827629896816	-7.10987682676608
57.0552515123296	-7.05618000768106
58.5712169411917	-7.06668385676547
60.0841590094241	-7.09985708387785
61.0907410733946	-7.1376835284952
62.6533721348945	-7.25698943114271
64.2129866438948	-7.40302283577874
65.7703354824495	-7.56981042369625
67.8445778210973	-7.81412127491447
73.5494505151575	-8.50542988584256
75.1090167257466	-8.67099584174338
76.6474750116964	-8.82963661747364
79.6286315220509	-9.20124905615855
82.6070147071646	-9.5944446940366
85.0868660772356	-9.93650970983063


==> img/tikz/digitalmap-120.tsv <==
x	y
118.546152945458	-89.9406190291809
121.418481884899	-77.5823122545919
110.176033268507	-76.634233941744
102.232632086088	-75.9693557936361
86.0299077141917	-74.6007186796107
85.1922133653398	-87.1536563287906
118.546152945458	-89.9406190291809


==> img/tikz/digitalmap-121.tsv <==
x	y
121.604398967219	-90.3621477064237
148.034533695607	-94.6820100753567
155.103999316628	-66.1749722058201
128.758855510697	-59.4687361396094
128.0079931461	-62.657875397699
121.604398967219	-90.3621477064237


==> img/tikz/digitalmap-122.tsv <==
62.9859421964677	-54.2871361073897
63.1244890854128	-41.7854454259115
97.8480662719978	-45.7504211462184


==> img/tikz/digitalmap-123.tsv <==
x	y
98.9771973634226	-60.4369986573922
62.9652092716205	-56.1579584357414
63.1244890854128	-41.7854454259115
101.745822367886	-46.1954936167427
98.9771973634226	-60.4369986573922


==> img/tikz/digitalmap-124.tsv <==
x	y
118.546152945458	-89.9406190291809
121.418481884899	-77.5823122545919
124.427651331596	-64.9608598381278
125.055563844486	-62.1037784180654
126.500755658771	-62.3602049846559
128.0079931461	-62.657875397699
121.604398967219	-90.3621477064237
118.546152945458	-89.9406190291809


==> img/tikz/digitalmap-125.tsv <==
x	y
61.5653420658981	-70.1872626263421
61.5451106928454	-65.7495297762068
51.2088742370937	-65.6187992621154
51.1720389288683	-70.5199064144693
61.5653420658981	-70.1872626263421


==> img/tikz/digitalmap-126.tsv <==
x	y
68.9696243218879	-74.0785075714948
61.312375364191	-74.6025448508064
51.1822565806583	-75.281207936818
51.2061440676317	-87.9850653446632
69.4822812792288	-87.5369803037064
68.9696243218879	-74.0785075714948


==> img/tikz/digitalmap-127.tsv <==
x	y
68.9696243218879	-74.0785075714948
69.4822812792288	-87.5369803037064
85.1922133653398	-87.1536563287906
86.0299077141917	-74.6007186796107
68.9696243218879	-74.0785075714948


==> img/tikz/digitalmap-128.tsv <==
x	y
-75.7277222569412	-16.4522465036864
-59.6939281440106	-17.1947926674462
-60.1471753272127	-25.8414327988944
-82.7110087966674	-24.8883302154697
-82.3465142680998	-16.1747621697528
-75.7277222569412	-16.4522465036864


==> img/tikz/digitalmap-129.tsv <==
-0.937373120064649	-12.3013354946673
-43.8163213458023	-11.3325035620389
-43.9654386500642	-17.9333852211012
-58.1519337280021	-17.2672030278867
nan	nan
-55.8942433127924	-10.5058807598421
-0.564019822262004	-5.51526504670641
-0.937373120064649	-12.3013354946673


==> img/tikz/digitalmap-13.tsv <==
97.8480662719978	-10.1751626370474
77.1430230659059	-7.13313336961315
77.5064271173821	-4.65968688839031
97.8480662719978	-7.6483240547074


==> img/tikz/digitalmap-130.tsv <==
x	y
-0.93737312006465	-12.3013354946673
-43.8163213458023	-11.3325035620389
-43.9654386500642	-17.9333852211012
-59.6939281440106	-17.1947926674462
-75.7277222569412	-16.4522465036864
-75.5683652230321	-12.6750469883455
-58.1829043938164	-10.7392326098472
-56.9366711028527	-10.612705879842
-55.8942433127924	-10.5058807598421
-28.2672448874342	-8.01701327930211
-0.564019822262001	-5.51526504670641
-0.93737312006465	-12.3013354946673


==> img/tikz/digitalmap-131.tsv <==
-43.9654386500642	-17.9333852211012
-44.4179043426974	-26.5129225578086
-58.1519337280021	-25.9266105736144
nan	nan
-58.1519337280021	12.2219831980628
-58.1519337280021	12.2219831980628
nan	nan
-58.1519337280021	-17.2672030278867
-43.9654386500642	-17.9333852211012


==> img/tikz/digitalmap-132.tsv <==
x	y
-43.9654386500642	-17.9333852211012
-44.4179043426974	-26.5129225578086
-60.1471753272127	-25.8414327988944
-59.6939281440106	-17.1947926674462
-43.9654386500642	-17.9333852211012


==> img/tikz/digitalmap-133.tsv <==
-43.9654386500642	-17.9333852211012
-44.4179043426974	-26.5129225578086
8.80008401912545	-28.4975421456476
9.55514951184343	-12.4960095274319
-0.937373120064649	-12.3013354946673
-43.8163213458023	-11.3325035620389
-43.9654386500642	-17.9333852211012


==> img/tikz/digitalmap-134.tsv <==
x	y
-43.9654386500642	-17.9333852211012
-44.4179043426974	-26.5129225578086
-28.373815847183	-27.111227215651
8.80008401912545	-28.4975421456476
9.55514951184343	-12.4960095274318
-0.93737312006465	-12.3013354946673
-43.8163213458023	-11.3325035620389
-43.9654386500642	-17.9333852211012


==> img/tikz/digitalmap-135.tsv <==
x	y
179.229758571018	-59.4141686305495
187.659184363722	-35.91314728922
187.796600389532	-31.528425405329
174.567534743181	-31.6907030729476
174.394572348684	-36.7878531858156
168.383114159973	-55.7371079991145
179.229758571018	-59.4141686305495


==> img/tikz/digitalmap-136.tsv <==
x	y
186.574193109932	-66.0310325759129
195.705989050441	-53.9622825845668
200.153717260767	-57.3326652742249
191.874202038048	-69.8088104627774
186.574193109932	-66.0310325759129


==> img/tikz/digitalmap-137.tsv <==
x	y
179.342318441399	-60.861651850055
188.340717927509	-48.3620525953173
195.705989050441	-53.9622825845668
186.574193109932	-66.0310325759129
179.342318441399	-60.861651850055


==> img/tikz/digitalmap-138.tsv <==
29.4125166892564	-46.6268093355002
29.6372890731907	-41.289648359828
29.7151606088068	-39.8096269434619
29.8279266977793	-36.9562917156617
19.1304881080643	-36.3667336193769
9.04964737868222	-35.7971377582722
7.26175301385179	-52.4330705233993


==> img/tikz/digitalmap-139.tsv <==
x	y
23.4531069903864	-57.4065043510459
23.9319337645417	-53.2766444951132
29.1321661833411	-53.323536609897
29.4125166892564	-46.6268093355002
29.6372890731907	-41.289648359828
29.7151606088068	-39.8096269434619
29.8279266977793	-36.9562917156617
19.1304881080643	-36.3667336193769
10.8425763225294	-35.8947605654635
9.04964737868222	-35.7971377582722
8.749945430928	-38.5938482665525
7.26175301385179	-52.4330705233993
9.14067600491003	-52.6196853559172
10.931434821999	-52.7954421460045
10.713239952588	-56.5653993702909
23.4531069903864	-57.4065043510459


==> img/tikz/digitalmap-14.tsv <==
65.5935722106667	-8.80745715563268
65.9020718864699	-6.32656458492299
87.2461748940897	-8.98070968340753
86.937675218276	-11.4616022550557
65.5935722106667	-8.80745715563268


==> img/tikz/digitalmap-140.tsv <==
x	y
9.10976729965594	-72.8544438606377
21.7116631204597	-73.8465573266756
23.4531069903864	-57.4065043510459
10.713239952588	-56.5653993702909
9.10976729965594	-72.8544438606377


==> img/tikz/digitalmap-141.tsv <==
x	y
20.8391361989315	-80.0223443505268
21.7116631204597	-73.8465573266756
9.10976729965594	-72.8544438606377
6.97487168198067	-94.4876809890783
44.0309006701805	-90.9541146234147
44.1953859248115	-71.4526001589319
34.4877781615549	-71.6681297453264
34.4209565760613	-79.7799701712136
20.8391361989315	-80.0223443505269


==> img/tikz/digitalmap-142.tsv <==
18.5882854117448	-53.1224924769293
19.1304881080643	-36.3667336193769
29.8279266977793	-36.9562917156617
29.7151606088068	-39.8096269434619
29.6372890731907	-41.289648359828
29.4125166892564	-46.6268093355002


==> img/tikz/digitalmap-143.tsv <==
x	y
18.5882854117448	-53.1224924769293
19.1304881080643	-36.3667336193769
29.8279266977793	-36.9562917156617
29.7151606088068	-39.8096269434619
29.6372890731907	-41.289648359828
29.4125166892564	-46.6268093355002
29.1321661833411	-53.323536609897
23.9319337645417	-53.2766444951132
18.5882854117448	-53.1224924769293


==> img/tikz/digitalmap-144.tsv <==
7.26175301385179	-52.4330705233993
9.04964737868222	-35.7971377582722
10.8425763225294	-35.8947605654635
19.1304881080643	-36.3667336193769
18.5882854117448	-53.1224924769293


==> img/tikz/digitalmap-145.tsv <==
x	y
18.5882854117448	-53.1224924769293
10.931434821999	-52.7954421460045
9.14067600491003	-52.6196853559172
7.26175301385179	-52.4330705233993
8.749945430928	-38.5938482665525
9.04964737868222	-35.7971377582722
10.8425763225294	-35.8947605654635
19.1304881080643	-36.3667336193769
18.5882854117448	-53.1224924769293


==> img/tikz/digitalmap-146.tsv <==
44.3370840753405	-54.2871361073897
44.4720789074835	-38.0207849868382
34.1445017901025	-37.87995757236
33.881922112091	-46.9756944554212


==> img/tikz/digitalmap-147.tsv <==
x	y
44.1953859248115	-71.4526001589319
44.4509491186094	-40.4934041520928
44.4720789074835	-38.0207849868382
34.1445017901025	-37.87995757236
34.0838781620208	-40.0677094904568
34.0373050930829	-41.5963863347711
33.881922112091	-46.9756944554212
33.1542410092883	-72.0190841917165
34.4877781615549	-71.6681297453264
44.1953859248115	-71.4526001589319


==> img/tikz/digitalmap-148.tsv <==
29.6372890731907	-41.289648359828
34.0373050930829	-41.5963863347711
33.881922112091	-46.9756944554212
29.4125166892564	-46.6268093355002
29.6372890731907	-41.289648359828


==> img/tikz/digitalmap-149.tsv <==
x	y
29.6372890731907	-41.289648359828
34.0373050930829	-41.5963863347711
33.881922112091	-46.9756944554212
29.4125166892564	-46.6268093355002
29.6372890731907	-41.289648359828


==> img/tikz/digitalmap-15.tsv <==
59.4467897107729	-8.32926984117729
59.6416371811137	-5.83687451539126
65.9037729708014	-6.32642820087278
65.7089255004605	-8.8188235266588
59.4467897107729	-8.32926984117729


==> img/tikz/digitalmap-150.tsv <==
35.4915900664763	22.289035706717
34.4906789454281	22.8827188643242
34.1661621190618	23.9418970878386
34.6982399428786	25.0523725345544
35.8788676883088	25.4333625483882
36.9586857927975	24.8747608029094
37.3262253808444	23.6198817719702
36.6659757615367	22.5587933778632
35.4915900664763	22.289035706717


==> img/tikz/digitalmap-151.tsv <==
x	y
35.4915900664763	22.289035706717
34.4906789454281	22.8827188643242
34.1661621190618	23.9418970878386
34.6982399428786	25.0523725345544
35.8788676883088	25.4333625483882
36.9586857927975	24.8747608029094
37.3262253808444	23.6198817719702
36.6659757615367	22.5587933778632
35.4915900664763	22.289035706717


==> img/tikz/digitalmap-152.tsv <==
x	y
-56.7617472217174	46.2845263566661
-55.7176511371082	25.2678092037609
-63.6833781954942	25.2071825918946
-81.6468536364073	24.5745274901619
-87.4228853305989	24.3674154757314
-88.1991420188227	34.9014694586893
-83.4821940801962	35.351005802328
-84.797361781537	52.8954659184344
-79.5447159197132	53.9398360280332
-62.5989842543305	55.3922334098809
-61.0493545825274	46.0509395790902
-56.7617472217174	46.2845263566661


==> img/tikz/digitalmap-153.tsv <==
x	y
-55.7176511371082	25.2678092037609
-54.2334103431483	4.85768928748772
-56.7424900630629	4.65148221184648
-57.8570326455841	4.56473770665464
-58.9421868288913	4.47437378552792
-61.7666370063428	4.25100224031017
-63.6833781954942	25.2071825918946
-55.7176511371082	25.2678092037609


==> img/tikz/digitalmap-154.tsv <==
-45.8862593455874	18.3114176216558
-20.9021703148188	19.4457338595505
-20.3601010521958	7.49568731358809
-45.2041428362551	5.56012662633865


==> img/tikz/digitalmap-155.tsv <==
x	y
-45.2041428362551	5.56012662633865
-45.8862593455874	18.3114176216558
-20.9021703148188	19.4457338595505
-20.3601010521958	7.49568731358809
-45.2041428362551	5.56012662633865


==> img/tikz/digitalmap-156.tsv <==
x	y
-45.2041428362551	5.56012662633865
-45.8862593455874	18.3114176216558
-46.0006931925124	25.7399606682808
-55.7176511371082	25.2678092037609
-54.2334103431483	4.85768928748772
-45.2041428362551	5.56012662633865


==> img/tikz/digitalmap-157.tsv <==
x	y
-56.7617472217174	46.2845263566661
-47.0750497642185	47.2980137744005
-47.3529908790189	52.8538794126052
-47.6756274589304	62.044073113795
-63.1110841626257	58.5017171815534
-62.5989842543305	55.3922334098809
-61.0493545825274	46.0509395790902
-56.7617472217174	46.2845263566661


==> img/tikz/digitalmap-158.tsv <==
x	y
-58.1829043938164	-10.7392326098472
-58.9421868288913	4.47437378552792
-57.8570326455841	4.56473770665464
-56.7424900630629	4.65148221184648
-55.8942433127924	-10.5058807598421
-56.9366711028527	-10.612705879842
-58.1829043938164	-10.7392326098472


==> img/tikz/digitalmap-159.tsv <==
x	y
-81.0196679591737	13.6780259480765
-81.6468536364073	24.5745274901619
-63.6833781954942	25.2071825918946
-61.7666370063428	4.25100224031017
-80.1086705543138	2.72417294906204
-80.3598471529842	6.01432466350138
-81.0196679591737	13.6780259480765


==> img/tikz/digitalmap-16.tsv <==
77.5159370245953	-4.66097602204383
77.1872357512105	-7.13927291121341
28.8411486265323	-0.727038578349323
29.1698499000429	1.75125831174304
77.5159370245953	-4.66097602204383


==> img/tikz/digitalmap-160.tsv <==
-4.14512316771511	19.4875747826254
-3.88100265848788	30.3527283424191
11.6970666581585	30.1477259474328
11.515046446932	19.5860605569502
-4.14512316771511	19.4875747826254


==> img/tikz/digitalmap-161.tsv <==
x	y
-4.14512316771511	19.4875747826254
-3.88100265848788	30.3527283424191
11.6970666581585	30.1477259474328
11.515046446932	19.5860605569502
-4.14512316771511	19.4875747826254


==> img/tikz/digitalmap-162.tsv <==
-25.9226865064266	26.7056914879878
-39.1541394072152	25.7367917741612
-39.7180476375746	37.8127215066825
-26.6211289073982	39.627000133538
-25.9226865064266	26.7056914879878


==> img/tikz/digitalmap-163.tsv <==
x	y
-25.9226865064266	26.7056914879878
-39.1541394072152	25.7367917741612
-39.7180476375746	37.8127215066825
-26.6211289073982	39.627000133538
-25.9226865064266	26.7056914879878


==> img/tikz/digitalmap-164.tsv <==
11.515046446932	19.5860605569502
11.3624276374766	10.6559866353932
-4.36681180765662	10.4204087254923
-4.14512316771511	19.4875747826254
11.515046446932	19.5860605569502


==> img/tikz/digitalmap-165.tsv <==
x	y
11.515046446932	19.5860605569502
11.3624276374766	10.6559866353932
-4.36681180765663	10.4204087254923
-4.14512316771511	19.4875747826254
11.515046446932	19.5860605569502


==> img/tikz/digitalmap-166.tsv <==
-3.88100265848788	30.3527283424191
-9.63883421293683	30.2330533371048
-9.73092278475132	39.4172630620583
nan	nan
11.9025932572182	41.7481040447604
11.6970666581585	30.1477259474328
-3.88100265848788	30.3527283424191


==> img/tikz/digitalmap-167.tsv <==
x	y
-3.88100265848788	30.3527283424191
-9.63883421293683	30.2330533371048
-9.73092278475132	39.4172630620583
-4.12978870967263	39.3546364915569
-3.72225941175512	41.6340628310393
11.9025932572182	41.7481040447604
11.6970666581585	30.1477259474328
-3.88100265848788	30.3527283424191


==> img/tikz/digitalmap-168.tsv <==
x	y
-46.0006931925124	25.7399606682808
-55.7176511371082	25.2678092037609
-56.7617472217174	46.2845263566661
-61.0493545825274	46.0509395790902
-62.5989842543305	55.3922334098809
-63.1110841626257	58.5017171815534
-47.6756274589304	62.044073113795
-47.3529908790189	52.8538794126052
-47.0750497642185	47.2980137744005
-46.0006931925124	25.7399606682808


==> img/tikz/digitalmap-169.tsv <==
x	y
-56.7617472217174	46.2845263566661
-57.0699934030448	52.3817260285624
-47.3529908790189	52.8538794126052
-47.0750497642185	47.2980137744005
-46.9841140171472	45.3716021041081
-46.6938963797438	39.6126229807142
-46.0006931925124	25.7399606682808
-55.7176511371082	25.2678092037609
-56.7617472217174	46.2845263566661


==> img/tikz/digitalmap-17.tsv <==
43.3347637704546	-8.20342889535883
43.3551534456847	-5.70351204441451
59.6411883726907	-5.83634324767966
59.6207986975864	-8.33626009770119
43.3347637704546	-8.20342889535883


==> img/tikz/digitalmap-170.tsv <==
x	y
252.476261542089	-7.7446249205438
252.372076747205	1.51952893219939
252.409860767563	4.24770839873196
252.397127278264	6.14210125080926
252.333457487462	15.6140655845792
218.506418975096	16.7464136278838
180.830748906315	6.4357511986896
166.284276474456	0.24207181011308
166.354969575598	-12.0195721890568
225.022937622076	-8.51752105846436
252.476261542089	-7.7446249205438


==> img/tikz/digitalmap-171.tsv <==
x	y
110.176033268507	-76.634233941744
112.267742907729	-62.8021521144369
124.427651331596	-64.9608598381278
121.418481884899	-77.5823122545919
110.176033268507	-76.6342339417439


==> img/tikz/digitalmap-172.tsv <==
x	y
104.027344805752	-61.3390811929757
102.232632086088	-75.9693557936361
86.0299077141917	-74.6007186796107
68.9696243218879	-74.0785075714948
61.312375364191	-74.6025448508064
61.5653420658981	-70.1872626263421
61.5451106928454	-65.7495297762068
62.8939414833833	-65.7588687019151
62.9652092716205	-56.1579584357414
98.9771973634226	-60.4369986573922
104.027344805752	-61.3390811929757


==> img/tikz/digitalmap-18.tsv <==
25.5937365789736	-6.41227186597921
25.8449544733894	-3.92492597654028
43.5501146894351	-5.71311839785145
43.2988967951451	-8.2004642863676
25.5937365789736	-6.41227186597921


==> img/tikz/digitalmap-19.tsv <==
29.2844600016745	1.73312582668173
28.8607928416772	-0.730713887650229
26.7228701503793	-0.363089471901851
27.1465373103765	2.1007502424301
29.2844600016745	1.73312582668173


==> img/tikz/digitalmap-2.tsv <==
29.0217468208117	0.50995492233265
28.5154825104061	0.565470408499955
28.0060228577453	0.642303024633705
27.4953834809131	0.740490806794146
26.9855833313678	0.860081433370013
26.4786390176865	1.00111280536729
25.9765681399987	1.1636226904732
25.4813890189096	1.34766894428974
24.9951185337375	1.55326924757501
24.5197740139965	1.7804815891869
24.0573754013764	2.02935350967581
23.60993660339	2.2999030968868
23.179477921598	2.59218793349785
22.768015965301	2.90624592323612
22.3775673436631	3.24211496796746
22.0101510074298	3.59984274429795
21.6677845569718	3.97946702082186
21.3524753234297	4.38101687139205
21.0653563744084	4.80385336036447
20.8059389851162	5.24606498985589
20.5735612176254	5.70560240080088
20.3675608630152	6.18043645253635
20.1872769740819	6.66851765091117
20.032046621681	7.167796769193
19.9012085881086	7.67624453438566
19.7940966118309	8.19180208293355
19.709530278949	8.71251093355201
19.6450086672073	9.23657247169513
19.5978277339919	9.76221577837583
19.5652841568183	10.287690022569
19.5332938908747	11.3310475133971
19.5273967891262	12.3525393395319


==> img/tikz/digitalmap-20.tsv <==
27.5000767576909	2.00453888316445
26.6778735027785	-0.356389283436592
24.480625107058	0.408811796889239
25.3028283619703	2.76973996349029
27.5000767576909	2.00453888316446


==> img/tikz/digitalmap-21.tsv <==
23.7371196180334	-5.82656380290586
24.5174077290503	-3.45145318219314
26.2772095287064	-4.02959569448434
25.4969214175636	-6.40470631611983
23.7371196180334	-5.82656380290586


==> img/tikz/digitalmap-22.tsv <==
21.6936542259951	-4.52984697837425
23.0353433653826	-2.42037542033041
25.0843761737127	-3.7236236454937
23.7426870343252	-5.83309520353754
21.6936542259951	-4.52984697837425


==> img/tikz/digitalmap-23.tsv <==
25.7268192606668	2.57475708093481
24.4852020342617	0.404875364146147
22.4477771943227	1.57070010018524
23.6893944211892	3.74058181691099
25.7268192606668	2.57475708093481


==> img/tikz/digitalmap-24.tsv <==
29.1775103396877	1.75027606309312
28.891020959823	-0.733254455568044
17.4360019363467	0.58814718363406
17.7224913160856	3.07167770137244
29.1775103396877	1.75027606309312


==> img/tikz/digitalmap-25.tsv <==
24.1371322502785	3.40993225540991
22.4467879455635	1.56799410999366
20.7101302287422	3.16172269790839
22.4004745334572	5.00366084332463
24.1371322502785	3.40993225540991


==> img/tikz/digitalmap-26.tsv <==
19.1194967030522	-1.47193559817343
21.0342568695927	0.135451569097839
23.571799423914	-2.8873331744686
21.6570392570379	-4.49472034075417
19.1194967030522	-1.47193559817343


==> img/tikz/digitalmap-27.tsv <==
22.807542805307	4.51619144933729
20.6960505918888	3.17768458253541
19.4338029698565	5.16887797126831
21.5452951824777	6.50738483911879
22.807542805307	4.51619144933729


==> img/tikz/digitalmap-28.tsv <==
17.5479852938578	1.44065606044009
19.7457695790948	2.63218626735991
21.3216000400411	-0.274442035211649
19.1238157548042	-1.46597224213147
17.5479852938578	1.44065606044009


==> img/tikz/digitalmap-29.tsv <==
21.8058039989874	5.96501974738256
19.4397276493597	5.15775107633503
18.6689658052576	7.41682718894694
21.0350421548853	8.22409585999448
21.8058039989874	5.96501974738256


==> img/tikz/digitalmap-3.tsv <==
19.5273967891262	12.3525393395319
19.7650869698987	17.400658899056
19.9588292169892	21.4391292915306
20.1522621812752	25.9839234875126
20.3469747407851	31.0322310650543
20.4031742760133	33.0543070542219
20.4884465204743	35.0732162743008
20.535694913988	36.0825264411978


==> img/tikz/digitalmap-30.tsv <==
21.1565127735141	7.65977190200594
18.6644622212108	7.46056335337701
18.2720926028085	12.369011972976
20.7641431551117	12.5682205216049
21.1565127735141	7.65977190200594


==> img/tikz/digitalmap-31.tsv <==
19.890607839703	2.91949746299669
17.4583109940614	3.49736600869266
17.8609154769908	5.19196181323856
20.2932123226324	4.61409326754259
19.890607839703	2.91949746299669


==> img/tikz/digitalmap-32.tsv <==
9.20384814731594	-4.6537431318226
9.47052771717968	-2.16800742487969
25.8833981936932	-3.92884516254359
25.6167186237036	-6.41458087040927
9.20384814731594	-4.6537431318226


==> img/tikz/digitalmap-33.tsv <==
20.2942367617238	4.65278464940481
17.7991946728234	4.81015355789042
18.2836385577177	12.490882197745
20.7786806466181	12.3335132892594
20.2942367617238	4.65278464940481


==> img/tikz/digitalmap-34.tsv <==
18.9318449044171	0.824980987667924
16.6594169589482	1.86712840180301
17.6319314637147	3.9877200839274
19.9043594091837	2.94557266979231
18.9318449044171	0.824980987667924


==> img/tikz/digitalmap-35.tsv <==
16.2731259804856	4.39155476998743
18.567141459432	5.38528158321874
19.8654943484137	2.38803768821787
17.5714788694673	1.39431087498656
16.2731259804856	4.39155476998743


==> img/tikz/digitalmap-36.tsv <==
16.9476374582433	-1.3432246751276
15.1100567203655	0.351855567761653
17.0631293786787	2.46911739799226
18.9007101170179	0.774037155040102
16.9476374582433	-1.3432246751276


==> img/tikz/digitalmap-37.tsv <==
20.7756442071301	12.284720000402
18.2778893658093	12.3906480448962
19.4140494255016	39.1809970838771
21.9118042668223	39.0750690393829
20.7756442071301	12.284720000402


==> img/tikz/digitalmap-38.tsv <==
15.5297478380163	7.08272043515572
17.9400452510004	7.74639684795241
18.6764288863966	5.07204600762859
16.2661314734125	4.40836959483191
15.5297478380163	7.08272043515572


==> img/tikz/digitalmap-39.tsv <==
15.2338438759445	9.26872850916782
17.711211422367	9.60436229963088
18.0019885860597	7.45808880152853
15.5246210396372	7.12245501106547
15.2338438759445	9.26872850916782


==> img/tikz/digitalmap-4.tsv <==
18.0086991837399	36.3990464807444
17.9214283542423	33.8493005122485
17.793642305364	30.7899056611417
17.622135792579	27.2207741523058
17.4015017536358	23.1428349993897
17.1583809722903	19.0673563729755
16.7354180238366	12.4465386062272
16.6263467239112	10.9186059635147
16.5355180220788	9.90189566993431
16.4781592850224	9.39497738784635


==> img/tikz/digitalmap-40.tsv <==
15.2888784049362	9.79895635786838
17.7233276262623	9.23022356585404
16.9758639858171	6.03072055818356
14.5414147644909	6.59945335019791
15.2888784049362	9.79895635786838


==> img/tikz/digitalmap-41.tsv <==
14.2025122117358	-3.14357274433974
12.8279793089656	-1.05535357438357
15.563575320895	0.745303550840035
16.9381082237911	-1.34291561819335
14.2025122117358	-3.14357274433974


==> img/tikz/digitalmap-42.tsv <==
16.4050668248587	27.8822107614805
18.8999945693036	27.7230393198028
17.7210295530194	9.24338934745258
15.2261018076517	9.40256078925614
16.4050668248587	27.8822107614805


==> img/tikz/digitalmap-43.tsv <==
14.9151963357343	7.36648459262333
16.9533403212757	5.91873838034748
15.1848701742196	3.42907771750868
13.1467261885523	4.87682392886175
14.9151963357343	7.36648459262333


==> img/tikz/digitalmap-44.tsv <==
19.3528210774709	41.9819419222104
18.8969855011446	27.6808518405666
16.3982544884489	27.7604968527719
16.8540900656979	42.0615869342898


==> img/tikz/digitalmap-45.tsv <==
11.7309871956749	-4.28220926574499
10.6812091346566	-2.01329630556967
13.2136863089888	-0.841572654939149
14.2634643700071	-3.11048561511447
11.7309871956749	-4.28220926574499


==> img/tikz/digitalmap-46.tsv <==
17.7153905514888	3.07271727497305
17.5292439519014	0.579657018635707
8.49581468170754	1.25414618819545
8.68196128129494	3.7472064445328
17.7153905514888	3.07271727497305


==> img/tikz/digitalmap-47.tsv <==
13.8904757371055	5.56357859538579
15.1678749732126	3.41456691694205
12.5645950483743	1.86714499242579
11.2871958126028	4.01615666988384
13.8904757371055	5.56357859538579


==> img/tikz/digitalmap-48.tsv <==
9.45214560539122	-4.65894399020372
9.05584576857489	-2.19055454862088
11.213595638767	-1.8441278836392
11.6098954754575	-4.31251732614484
9.45214560539122	-4.65894399020372


==> img/tikz/digitalmap-49.tsv <==
12.1135410576538	4.33165643847644
12.5139282594518	1.86392669449636
8.6474860997415	1.23659950737285
8.24709889794348	3.70432925135293
12.1135410576538	4.33165643847644


==> img/tikz/digitalmap-5.tsv <==
29.0217468208117	0.50995492233265
25.0498252956737	1.00490085203177
22.0683913628664	1.35481180942836
19.5820739300062	1.62676762560393
17.0940066187568	1.87641532866443
15.1022206348739	2.0572947484183
13.1091556479462	2.21889016304578
11.1146892795554	2.35859420389222
9.11869338626443	2.47374982204607
8.61943977808903	2.49839513875825


==> img/tikz/digitalmap-50.tsv <==
8.66035864287838	3.74788342849831
8.61828152199657	1.24823755009044
0.572035922272359	1.38368187501043
0.614113043154166	3.8833277534183
8.66035864287838	3.74788342849831


==> img/tikz/digitalmap-51.tsv <==
-3.25202641443439	-4.1532450231617
-3.15107395498612	-1.65528413468169
9.43828535105844	-2.16406983747333
9.33733289161017	-4.66203072595333
-3.25202641443439	-4.1532450231617


==> img/tikz/digitalmap-52.tsv <==
0.594064991749642	3.88365455145447
0.710954589943549	1.38638868135089
-8.86521333182449	0.938156703128509
-8.98210293014422	3.43542257230931
0.594064991749642	3.88365455145447


==> img/tikz/digitalmap-53.tsv <==
-13.629117932807	-4.67119844847937
-13.7515018295729	-2.17419580838203
-3.16481360844793	-1.65531763903866
-3.04242971155615	-4.15232027821322
-13.629117932807	-4.67119844847937


==> img/tikz/digitalmap-54.tsv <==
-9.00041855418386	3.4333919960207
-8.7263689304763	0.948458032471983
-55.5385172296445	-4.21419490561609
-55.812566853352	-1.72926094206737
-9.00041855418386	3.4333919960207


==> img/tikz/digitalmap-55.tsv <==
-58.1519337280021	-7.40581326010095
-13.766124523179	-2.17637163493551
-13.4736030964829	-4.65919889718651
-58.1519337280021	-9.9231047750467


==> img/tikz/digitalmap-56.tsv <==
63.1487511304621	2.67596929197207
26.1205020900466	7.4271060320301
26.7840267649527	20.8078932592338
29.2020284884625	44.108721605032
nan	nan
66.8982174579491	44.108721605032
64.7458644831814	16.7929774170909
63.1487511304621	2.67596929197207


==> img/tikz/digitalmap-57.tsv <==
x	y
63.1487511304621	2.67596929197206
26.1205020900466	7.4271060320301
26.7840267649527	20.8078932592338
29.8573038998771	50.4232166412188
46.548308962288	48.8378389594619
55.5816781584932	48.2404092178699
67.0104831954417	45.5334982110858
64.7458644831814	16.7929774170908
63.1487511304621	2.67596929197206


==> img/tikz/digitalmap-58.tsv <==
97.8480662719978	-0.923733226175656
75.1670412016926	2.39404552252266
78.1802193027636	26.0695199097079
94.7866435374383	23.676801769592


==> img/tikz/digitalmap-59.tsv <==
x	y
140.138790842908	-7.11001743570726
75.1670412016926	2.39404552252266
78.1802193027636	26.0695199097079
94.7866435374383	23.676801769592
93.38930850158	14.4520325895176
113.592289311581	11.2242346231022
111.805435064383	24.2684679199208
129.60134054964	27.1723804116326
137.598023613313	27.9681317292945
138.012531336141	15.2273387958734
143.284476890686	14.6115095037675
140.138790842908	-7.11001743570726


==> img/tikz/digitalmap-6.tsv <==
9.33912001574024	-3.41108256167968
9.84706866236616	-3.39103281369044
10.3492189611012	-3.32837910953158
10.8423677037051	-3.22742817933519
11.3266212284075	-3.09198931310176
11.8020814603352	-2.92591156952724
12.2688510446084	-2.7330239212069
12.727034608865	-2.51715560823341
13.1767328163052	-2.28213533390622
13.6180522760046	-2.03179260942795
14.4767135162399	-1.50014389194302
15.7391327818276	-0.665192342386252
16.1480352566472	-0.366476582194736
16.5275626574366	-0.0311566462072399
16.8769688708245	0.335177010046692
17.5310423958768	1.09863082068482
17.8627315814283	1.49236930490212
18.1226533888878	1.91537188685201
18.3323649561308	2.37415594034625
18.5277986785845	2.8454940334386
18.7010447858961	3.32033176680329
18.8445263422038	3.803143813047
18.9591163554908	4.294174467168
19.0504785311437	4.79112750938478
19.1243309797963	5.29166902156615
19.2378932657865	6.2962265814605
19.3133232363534	7.30359157163952
19.3559969546466	8.31385855041708
19.4274515954469	10.3348334733835
19.5273967891262	12.3525393395319


==> img/tikz/digitalmap-60.tsv <==
x	y
-175.682879300217	58.8676049334704
-184.725752379143	86.2227370684862
-198.732896344644	81.6193495995301
-192.254478538605	62.0280255580943
-209.866249302295	56.2556336637609
-218.175489516615	81.3923618401273
-231.458548838391	77.0357492173237
-220.584725181246	44.1352681954442
-175.682879300217	58.8676049334704


==> img/tikz/digitalmap-61.tsv <==
x	y
-180.911901962847	-1.95440646491128
-180.120150340684	5.68733847925868
-206.476518078115	8.42850929385523
-207.269592452135	0.775727487698375
-180.911901962847	-1.95440646491128


==> img/tikz/digitalmap-62.tsv <==
x	y
-151.3229766492	26.5240097091581
-136.587073969505	27.4759164425091
-145.630099782527	68.8200244859498
-146.450346886783	88.3867140734656
-160.112711715269	87.7953810820409
-159.178926790213	65.2131053891255
-151.3229766492	26.5240097091581


==> img/tikz/digitalmap-63.tsv <==
x	y
-154.448803445244	12.4048361767342
-151.035536830847	12.7461512405563
-149.878022594133	12.9396232350223
-148.572706725522	12.8796943913201
-148.846630778749	16.83344265085
-137.848404301426	17.5959820811102
-135.159474208135	17.8696794116116
-134.466951472229	8.83555892964093
-134.187433418136	6.98673062016529
-137.039353193714	6.72190426567759
-139.446926003259	6.49196173629551
-140.109401276864	-4.58171940391446
-147.593188406351	-4.54500214426779
-147.997278962179	-7.46325891849888
-159.454524528228	-6.6236848213856
-159.316043795194	-3.56072203927416
-161.455096310283	-3.48773544877624
-170.719953616679	-2.77253924860822
-169.879203832707	6.29677894725723
-160.433676843516	5.71613743669039
-153.873642583297	5.44598214341087
-154.159073218091	8.33714173204768
-154.448803445244	12.4048361767342


==> img/tikz/digitalmap-64.tsv <==
x	y
-171.065264334972	23.3772931440863
-175.329275842018	51.0176340294412
-190.395376022991	47.6870678604986
-185.967119727558	20.9561264450416
-184.809605868545	21.1496056289117
-174.71685678783	22.7965093711467
-173.680971125186	22.9713622768248
-171.065264334972	23.3772931440863


==> img/tikz/digitalmap-65.tsv <==
x	y
-120.620719099191	-55.5225873207545
-136.564892621297	-53.1448283198244
-135.108448400591	-43.2553188891341
-132.846804932411	-29.0073369303949
-117.188293072837	-31.2827217005045
-117.546118373741	-32.7954674177446
-120.620719099191	-55.5225873207545


==> img/tikz/digitalmap-66.tsv <==
97.8480662719978	-15.4076375758506
64.335787728781	-10.9999632082548
63.0529224655801	-23.0500596691333
59.020122394603	-23.8189407951043
59.1716932864624	-31.3080774953678
97.8480662719978	-29.3560409307088


==> img/tikz/digitalmap-67.tsv <==
x	y
122.380263899307	-28.117875531956
123.383077212222	-18.7661085032261
64.335787728781	-10.9999632082547
63.05292246558	-23.0500596691333
59.020122394603	-23.8189407951043
59.1716932864624	-31.3080774953678
122.380263899307	-28.117875531956


==> img/tikz/digitalmap-68.tsv <==
x	y
157.996025798423	-54.020703540206
159.295647893317	-50.0703591692064
160.263030188294	-50.3911338712507
165.688110929502	-33.9008647670493
166.109712168205	-32.5975873328306
123.823673714156	-37.2893727782829
126.332361486527	-38.2368101863792
132.313002480166	-40.1831482236355
130.789543290537	-44.8003305835601
157.996025798423	-54.020703540206


==> img/tikz/digitalmap-69.tsv <==
x	y
-170.393164842023	19.0833189977627
-173.110925631919	18.7571548524124
-174.06518875363	18.6394522447693
-184.1416873173	17.4273513185918
-185.110644006	17.3114561012407
-183.969909804293	9.85736971842607
-169.51386455536	11.2022161768371
-170.393164842023	19.0833189977627


==> img/tikz/digitalmap-7.tsv <==
16.4781592850224	9.39497738784636
16.4404427115247	8.88523959174571
16.3728918289688	8.37955962592825
16.2668716096382	7.88047737065066
16.1428262215785	7.38732468691503
15.9844759984043	6.90445083756416
15.7865831050283	6.43469952736145
15.5532624390916	5.97961902624297
15.2883709190737	5.54100472492462
14.993282872706	5.12225208057257
14.6682398288672	4.72748628139703
14.3134834064251	4.36086278256611
13.9292505406554	4.02651749264592
13.5162106222408	3.72834568967062
13.0776947935363	3.46855759808959
12.6180639473903	3.24875877831826
12.1415873794007	3.0698608051983
11.652027397902	2.92904958891751
11.1528879995416	2.82163877449485
10.6472768861379	2.73999855815594
9.62849893723111	2.61946077440773
8.61943977808903	2.49839513875825


==> img/tikz/digitalmap-70.tsv <==
x	y
-170.393164842023	19.0833189977627
-151.597391166913	21.3273748383018
-151.035536830847	12.7461512405563
-154.448803445244	12.4048361767342
-169.51386455536	11.2022161768371
-170.393164842023	19.0833189977627


==> img/tikz/digitalmap-71.tsv <==
x	y
-88.1991420188227	34.9014694586893
-94.8469711545149	34.3985037448419
-96.7115828777286	50.5098091151925
-84.797361781537	52.8954659184344
-83.4821940801962	35.351005802328
-88.1991420188227	34.9014694586893


==> img/tikz/digitalmap-72.tsv <==
-9.63883421293683	30.2330533371048
-9.60831039944927	26.5444665656427
-25.9226865064266	26.7056914879878
-26.6211289073982	39.627000133538
-9.73092278475132	39.4172630620583
-9.63883421293683	30.2330533371048


==> img/tikz/digitalmap-73.tsv <==
x	y
-9.63883421293683	30.2330533371048
-9.60831039944927	26.5444665656427
-25.9226865064266	26.7056914879878
-26.6211289073982	39.627000133538
-9.73092278475132	39.4172630620583
-9.63883421293683	30.2330533371048


==> img/tikz/digitalmap-74.tsv <==
63.1244890854128	-41.7854454259115
62.9859421964677	-54.2871361073897
nan	nan
51.3357973053493	-54.2871361073897
51.4774673407245	-41.6388670255513
63.1244890854128	-41.7854454259115


==> img/tikz/digitalmap-75.tsv <==
x	y
63.1244890854128	-41.7854454259115
62.9652092716205	-56.1579584357414
62.8939414833833	-65.7588687019151
61.5451106928454	-65.7495297762068
51.2088742370937	-65.6187992621155
51.4774673407245	-41.6388670255513
63.1244890854128	-41.7854454259115


==> img/tikz/digitalmap-76.tsv <==
x	y
188.862748204941	27.0737035995347
150.813785257099	6.2247161565349
144.782168532286	18.71665919368
141.794359484216	47.3202104185267
152.222007857914	48.9588963294431
154.327973485968	23.6112005735766
174.800224437348	34.1933679491996
167.353725144701	52.2132953742384
174.024283850406	54.2923773489528
181.641468785068	37.718628454706
198.339170315687	45.4504793946922
193.701369906716	59.9323920165046
207.084300157315	65.2165529408157
216.844876148669	39.4633829822208
188.862748204941	27.0737035995347


==> img/tikz/digitalmap-77.tsv <==
52.6280756362555	18.0839397301838
64.7458644831814	16.7929774170909
66.8982174579491	44.108721605032
nan	nan
73.0260093841431	44.108721605032
73.0260093841431	44.108721605032
nan	nan
55.1840621966561	44.108721605032
54.0626701394291	32.4561670884252
52.6280756362555	18.0839397301838


==> img/tikz/digitalmap-78.tsv <==
x	y
52.6280756362555	18.0839397301838
64.7458644831814	16.7929774170908
67.0104831954417	45.5334982110858
55.5816781584932	48.2404092178699
54.0626701394291	32.4561670884252
52.6280756362555	18.0839397301838


==> img/tikz/digitalmap-79.tsv <==
43.32231329263	19.0733235023789
45.0265625606756	33.3339369008542
46.0841343764514	44.108721605032
nan	nan
96.336900420225	44.108721605032
96.336900420225	44.108721605032
nan	nan
29.2026155852626	44.108721605032
26.7840267649527	20.8078932592338
43.32231329263	19.0733235023789


==> img/tikz/digitalmap-8.tsv <==
16.4781592850224	9.39497738784636
16.5241684236088	8.87652834828907
16.5862758314028	8.35952770501748
16.6642020883334	7.84445762893874
16.7576731776739	7.33183992275563
16.8664096793533	6.82215675737532
16.9901395585546	6.31592966526626
17.1285827645003	5.81365099734869
17.2814632093827	5.31581256043023
17.4485035442013	4.82292652037469
17.6292231245068	4.33513915413271
17.822767680703	3.85195129703694
18.2434815441285	2.89734072954324
18.6901167859668	1.9566659376576
19.1561052186866	1.02793603320769
19.6490346417192	0.109450308785274
19.9087824801365	-0.343787049316823
20.1794685481839	-0.790451910583588
20.4626621158145	-1.22859844307668
20.7599344342935	-1.65628108689048
21.0728598173937	-2.07152442046573
21.4030065434949	-2.47238248042233
21.7519468553097	-2.8569098392192
22.1212520936	-3.2231306727454
22.5118275783313	-3.56881686105702
22.9227935028394	-3.8909317029152
23.3529740716111	-4.18630730211481
23.8011888044505	-4.45179531360372
24.2662028215967	-4.6846537637809
24.7466326326931	-4.88323059694335
25.241075832846	-5.04601247392644
25.7481263248809	-5.17150573639337


==> img/tikz/digitalmap-80.tsv <==
x	y
43.32231329263	19.0733235023789
45.0265625606756	33.3339369008542
46.548308962288	48.8378389594619
29.8573038998771	50.4232166412188
27.396729529953	26.6908782166304
26.7840267649527	20.8078932592338
43.32231329263	19.0733235023789


==> img/tikz/digitalmap-81.tsv <==
43.32231329263	19.0733235023789
64.7458644831814	16.7929774170909
63.1487511304621	2.67596929197207
26.1205020900466	7.4271060320301
26.7840267649527	20.8078932592338
43.32231329263	19.0733235023789


==> img/tikz/digitalmap-82.tsv <==
x	y
43.32231329263	19.0733235023789
52.6280756362555	18.0839397301838
64.7458644831814	16.7929774170908
63.1487511304621	2.67596929197206
26.1205020900466	7.4271060320301
26.7840267649527	20.8078932592338
43.32231329263	19.0733235023789


==> img/tikz/digitalmap-83.tsv <==
54.0626701394291	32.4561670884252
55.1840621966561	44.108721605032
nan	nan
46.0841343764514	44.108721605032
45.0265625606756	33.3339369008542
54.0626701394291	32.4561670884252


==> img/tikz/digitalmap-84.tsv <==
x	y
54.0626701394291	32.4561670884252
55.5816781584932	48.2404092178699
46.548308962288	48.8378389594619
45.0265625606756	33.3339369008542
54.0626701394291	32.4561670884252


==> img/tikz/digitalmap-85.tsv <==
x	y
-120.620719099191	-55.5225873207545
-136.564892621297	-53.1448283198244
-135.108448400591	-43.2553188891341
-140.219010713075	-42.4804157219654
-144.912151929504	-41.7681170229643
-149.211576124725	-40.9475020737529
-150.74222525216	-40.6582245216882
-161.948441026623	-66.9760882821881
-159.972598998725	-67.4657827104246
-158.61908900314	-67.8004469757724
-142.677042591242	-72.1938965669509
-141.865752822659	-68.4521765305819
-131.077849951544	-70.183783224132
-123.263120841315	-71.0452886336934
-120.620719099191	-55.5225873207545


==> img/tikz/digitalmap-86.tsv <==
x	y
198.483820044741	-41.8275565199997
198.79253908165	-31.8750721059396
187.796600389532	-31.528425405329
187.659184363722	-35.91314728922
187.493888276119	-41.4928484122753
198.483820044741	-41.8275565199997


==> img/tikz/digitalmap-87.tsv <==
x	y
-117.998214367346	44.2718216878604
-104.981894265362	46.2194047697843
-100.492161441545	17.3863696089291
-94.6750766112272	17.7452394989832
-92.7389445083983	1.66992255338304
-111.540134878561	-0.618067909541595
-117.998214367346	44.2718216878604


==> img/tikz/digitalmap-88.tsv <==
-15.3752285466823	-54.2871361073897
-15.4232431119034	-41.866292373892
-24.9352830207003	-41.8260124617638
-24.977178237227	-53.7937418912019


==> img/tikz/digitalmap-89.tsv <==
x	y
-24.977178237227	-53.7937418912019
-26.2010203960739	-62.883085173178
-23.3324208411188	-63.2699766781426
-18.615649138132	-63.8508885189567
-17.3972298761595	-54.8056779680304
-15.3721733469019	-55.077482929706
-15.4232431119034	-41.866292373892
-24.9352830207003	-41.8260124617638
-24.977178237227	-53.7937418912019


==> img/tikz/digitalmap-9.tsv <==
8.61943977808903	2.49839513875825
7.11882685497945	2.56140625042855
5.11744762200954	2.61915282840695
3.61618405614222	2.64244771904311
2.11469382634319	2.64745557598015
0.612954786935887	2.63317016382771
-0.889057189162621	2.5985855211209
-2.39130606469243	2.54315173719577
-4.89187296196814	2.42958818636141
-5.88746857629425	2.40195017310336
-7.38573281055763	2.30678379061177
-8.88410312736725	2.18864108986394
-10.8805501393337	2.00549277831054
-13.3718193306265	1.75041569507098
-16.3560882461281	1.41969961230923
-21.3262260235177	0.839396992725106
-31.7649284964808	-0.392453749324076
-35.7393804433027	-0.907202931754071
-37.7286151594646	-1.12856598453369
-40.2187839152384	-1.38235997296878
-43.7078996730636	-1.70951842407646
-45.2034646241736	-1.84588722897101


==> img/tikz/digitalmap-90.tsv <==
-53.618787105067	-42.235921081382
-39.4960926386999	-42.8103764904265
-40.7375799640451	-53.6783598423083


==> img/tikz/digitalmap-91.tsv <==
x	y
-40.7375799640451	-53.6783598423084
-54.0531832116852	-53.0912991144345
-53.618787105067	-42.235921081382
-39.4960926386999	-42.8103764904265
-40.7375799640451	-53.6783598423083


==> img/tikz/digitalmap-92.tsv <==
x	y
-54.1553413019827	-55.6771359966901
-54.0531832116852	-53.0912991144345
-53.618787105067	-42.235921081382
-65.7667914246903	-41.7366833584611
-67.1136517739556	-55.1565071341396
-54.1553413019827	-55.6771359966901


==> img/tikz/digitalmap-93.tsv <==
x	y
-104.475629769911	-49.1218819493064
-106.347234960527	-66.016306821168
-116.247106377747	-65.1892116939926
-114.794720376475	-47.459158997024
-104.475629769911	-49.1218819493064


==> img/tikz/digitalmap-94.tsv <==
-39.4960926386999	-42.8103764904265
-29.535839843106	-43.2082349556395
-30.3768828149297	-54.2871361073897
nan	nan
-40.7375799640451	-53.6783598423083
-39.4960926386999	-42.8103764904265


==> img/tikz/digitalmap-95.tsv <==
x	y
-39.4960926386999	-42.8103764904265
-29.535839843106	-43.2082349556395
-31.2736424729937	-66.0999827054942
-42.0777020618284	-65.4078022779239
-40.7375799640451	-53.6783598423083
-39.4960926386999	-42.8103764904265


==> img/tikz/digitalmap-96.tsv <==
x	y
-4.02266011570886	-56.6096971694347
-15.3721733469019	-55.077482929706
-17.3972298761595	-54.8056779680304
-18.615649138132	-63.8508885189567
-23.3324208411188	-63.2699766781426
-25.0971070903396	-76.4479419152131
-6.85426056644142	-78.8739313720346
-4.02266011570886	-56.6096971694347


==> img/tikz/digitalmap-97.tsv <==
-3.97517911044992	-53.9835242537752
-3.67091136496221	-36.9184640368637
-15.4123826725028	-36.5699896721694
-15.4215582254922	-38.7640762907263
-15.4232431119034	-41.866292373892
-15.3752285466823	-54.2871361073897


==> img/tikz/digitalmap-98.tsv <==
x	y
-4.02266011570886	-56.6096971694347
-3.97517911044992	-53.9835242537752
-3.71053813887676	-39.2992022209194
-3.67091136496221	-36.9184640368637
-15.4123826725028	-36.5699896721694
-15.4215582254922	-38.7640762907263
-15.4232431119034	-41.866292373892
-15.3721733469019	-55.077482929706
-4.02266011570886	-56.6096971694348


==> img/tikz/digitalmap-99.tsv <==
x	y
-94.0202940402855	-37.6861225111477
-95.5543883156376	-50.5676853364933
-104.475629769911	-49.1218819493064
-114.794720376475	-47.459158997024
-113.161477718486	-35.4074098506958
-94.0202940402855	-37.6861225111477


==> img/tikz/lehr_gt_1032-1.tsv <==
364.538910438913	-53.7514905630234


==> img/tikz/lehr_gt_1032-10.tsv <==
348.365152518846	-37.5662554276287
347.988980509558	-37.2615738861384
347.594838926489	-36.9795866194481
347.191219355467	-36.7078487177882
346.775997906964	-36.4576575544388
346.35213305208	-36.2205847187886
345.91850985865	-36.0040156026822
345.477859750883	-35.8004030150689
345.027741971219	-35.6222741662521


==> img/tikz/lehr_gt_1032-11.tsv <==
345.027741971219	-35.6222741662521
344.58010588964	-35.4261245868407


==> img/tikz/lehr_gt_1032-12.tsv <==
345.027741971219	-35.6222741662521
344.572475746497	-35.4559232546398


==> img/tikz/lehr_gt_1032-13.tsv <==
345.404160777001	-34.4289348902558
344.761504808256	-36.8449219148376
nan	nan
342.95804263745	-33.7782640017402
345.404160777001	-34.4289348902558


==> img/tikz/lehr_gt_1032-14.tsv <==
345.800292230861	-34.6329560977441
344.447581651135	-36.7353771046652
nan	nan
343.889363384934	-33.4034527498716
345.800292230861	-34.6329560977441


==> img/tikz/lehr_gt_1032-15.tsv <==
347.413626026523	-35.3769653650933
346.33576336847	-37.6326719259505
344.390113852124	-36.7029663537939
345.467976510177	-34.4472597929366
347.413626026523	-35.3769653650933


==> img/tikz/lehr_gt_1032-16.tsv <==
349.122290341073	-36.5703338207245
347.691935845889	-38.6207206184277
346.018860084518	-37.4535791603249
347.44921457947	-35.4031923635236
349.122290341073	-36.5703338207246


==> img/tikz/lehr_gt_1032-17.tsv <==
351.347990618713	-38.8835080422469
349.538525541296	-40.6085692392531
347.362783875995	-38.3263727771949
349.172248952961	-36.6013115800726
351.347990618713	-38.8835080422469


==> img/tikz/lehr_gt_1032-18.tsv <==
342.121862667144	-58.5189316168588
346.074054081865	-57.1009506613006
346.91831804587	-59.4540801430166
342.966126631149	-60.8720610985748


==> img/tikz/lehr_gt_1032-19.tsv <==
346.083878224416	-61.6292766190351
343.634680699755	-61.1278471763935
344.006605400015	-59.3112066340278
346.455802923774	-59.812636076437
346.083878224416	-61.6292766190351


==> img/tikz/lehr_gt_1032-2.tsv <==
364.538910438913	-53.7514905630234
372.924433718018	-54.0193126409151


==> img/tikz/lehr_gt_1032-20.tsv <==
345.960314014888	-60.8029106966047
344.034943841868	-59.2082478181281
345.627347000838	-57.2856059927278
347.552717174091	-58.8802688703024
345.960314014888	-60.8029106966047


==> img/tikz/lehr_gt_1032-21.tsv <==
346.860367599409	-59.4765164414919
345.806665457986	-57.209423193047
346.394407092777	-56.9362519773273
347.448109234199	-59.2033452257722
346.860367599409	-59.4765164414919


==> img/tikz/lehr_gt_1032-22.tsv <==
353.147001510746	-42.0849453850842
350.966219552014	-43.3073160523541
349.178754870656	-40.118372770027
351.359536829388	-38.8960021027572
353.147001510746	-42.0849453850842


==> img/tikz/lehr_gt_1032-23.tsv <==
347.571866618496	-59.1271999844798
346.019274900014	-57.1677462449519
348.38360746916	-55.2943449526288
349.936199187642	-57.2537986921567
347.571866618496	-59.1271999844798


==> img/tikz/lehr_gt_1032-24.tsv <==
357.277585288717	-42.4580450753741
355.814355699135	-44.4851018498356
347.579512059343	-38.5407854251253
349.042741648925	-36.5137286506638
357.277585288717	-42.4580450753741


==> img/tikz/lehr_gt_1032-25.tsv <==
343.653322279614	-61.0863415122465
346.153320826527	-61.0890369313137
346.139400636583	-74


==> img/tikz/lehr_gt_1032-26.tsv <==
347.407086844365	-59.2224263278845
346.250024637715	-57.0063019968634
349.856108141097	-55.1235272449821
351.013170347746	-57.3396515760031
347.407086844365	-59.2224263278845


==> img/tikz/lehr_gt_1032-27.tsv <==
353.974593604279	-45.1524538482548
351.560948617784	-45.8038507140188
350.73412726239	-42.7401988545788
353.147772248885	-42.0888019888147
353.974593604279	-45.1524538482548


==> img/tikz/lehr_gt_1032-28.tsv <==
349.99633054365	-57.205492753824
348.024204014836	-55.6690302739401
349.968757680452	-53.1730982736058
351.940884209265	-54.7095607534898
349.99633054365	-57.205492753824


==> img/tikz/lehr_gt_1032-29.tsv <==
354.074178827326	-48.3034837532825
351.575455080557	-48.3833564010852
351.474610759995	-45.2285580077979
353.97333450563	-45.1486853606648
354.074178827326	-48.3034837532825


==> img/tikz/lehr_gt_1032-3.tsv <==
362.063065786798	-54.599888175345
362.122249817918	-52.7468330627107
367.014755091028	-52.9030929507018
366.955571059907	-54.7561480633361
362.063065786798	-54.599888175345


==> img/tikz/lehr_gt_1032-30.tsv <==
351.93934931586	-54.7117019643221
349.666820940912	-53.6697735678471
351.184777610607	-50.358989816494
353.457305986457	-51.4009182132014
351.93934931586	-54.7117019643221


==> img/tikz/lehr_gt_1032-31.tsv <==
353.457804583261	-51.3989552231827
351.005903792728	-50.9109157631592
351.62255347876	-47.8128796884307
354.074454269293	-48.3009191484542
353.457804583261	-51.3989552231827


==> img/tikz/lehr_gt_1032-32.tsv <==
350.823054188139	-57.4261464818294
349.876970431745	-55.1120752798348
353.244606758642	-53.7352524647274
354.190690515036	-56.049323666722
350.823054188139	-57.4261464818294


==> img/tikz/lehr_gt_1032-33.tsv <==
353.927800658897	-56.1394825328917
353.241732570564	-53.7354628615416
356.289247287344	-52.8657517596557
356.97531537591	-55.2697714301041
353.927800658897	-56.1394825328917


==> img/tikz/lehr_gt_1032-34.tsv <==
359.837824804021	-43.5877117810804
358.798417632561	-45.8613944176234
355.877354333865	-44.5260391254964
356.916761505325	-42.2523564889534
359.837824804021	-43.5877117810804


==> img/tikz/lehr_gt_1032-35.tsv <==
356.658111176759	-55.3373239478873
356.304351945194	-52.8624796283367
359.42124020336	-52.4169453424125
359.774999434925	-54.8917896619632
356.658111176759	-55.3373239478873


==> img/tikz/lehr_gt_1032-36.tsv <==
363.501326667675	-44.6628482726753
362.781116976246	-47.056861221216
358.785999392694	-45.8549786657765
359.506209084356	-43.4609657163338
363.501326667675	-44.6628482726753


==> img/tikz/lehr_gt_1032-37.tsv <==
359.507091120174	-54.9163283377726
359.433495526643	-52.4174118345457
364.550345403758	-52.266715481214
364.623940997522	-54.765631983539
359.507091120174	-54.9163283377726


==> img/tikz/lehr_gt_1032-38.tsv <==
371.234181860984	-45.9822761900414
370.80778164208	-48.4456443830716
362.797630561604	-47.0591158960029
363.224030780508	-44.5957477029727
371.234181860984	-45.9822761900414


==> img/tikz/lehr_gt_1032-39.tsv <==
364.478475107659	-54.7667436162381
364.530045148642	-52.2672755667562
385.150879529193	-52.6927330053098
385.099309488211	-55.1922010547918
364.478475107659	-54.7667436162381


==> img/tikz/lehr_gt_1032-4.tsv <==
346.854357854742	-58.1008926024915
347.729548900077	-57.6081617176488
348.170488792641	-57.3682807802253
348.613521805998	-57.1331936908871
349.058760875175	-56.9031154244979
349.506317965896	-56.6782607090649
349.956305044923	-56.4588442699767
350.408837131177	-56.2450609695313
350.864025223045	-56.0371252826531
351.321980876256	-55.83524150553
351.782816057344	-55.6396243634927
352.246642322272	-55.4504781518269
352.713595767194	-55.2678998957814
353.658823816168	-54.9163379771708
354.136107393678	-54.7516736534557
354.614975562919	-54.6006666113769
355.096300362009	-54.4601647381558
355.580968388979	-54.3269473862116
356.068748713009	-54.2016262840052
356.558224129735	-54.0888963152896
357.047948201196	-53.9935377722292
357.537538337373	-53.9162059195937
358.523737125867	-53.7833634630747
359.021407718676	-53.7216310470779
359.5211272497	-53.6653729757959
360.022088440559	-53.6165601629192
360.523495371402	-53.5771354701173
361.024552681115	-53.5490315749119
361.524904132131	-53.5324768166798
362.526083988982	-53.5193275607192
363.530852151683	-53.5136498895445
364.536309275028	-53.517670842434
365.540475673114	-53.5338957151561
366.543582648282	-53.5597714754325
368.046939494981	-53.6106927758169
372.555957723454	-53.7758975741616
374.560896151832	-53.8381427187747
376.566341929541	-53.8899338319837
378.070713610142	-53.9205357180538
379.575294623791	-53.9430025556654
381.080056104506	-53.9563562096337
382.584944088422	-53.9597359944204
384.089841085014	-53.9526159624492
385.594615601431	-53.9345285193876
387.099136555846	-53.9050165010638
388.603273424031	-53.8636125607875
390.106894155313	-53.8098592866867
391.609866699376	-53.7432992640966
393.112064257105	-53.6634867613577
394.613449710433	-53.5707942972513
396.114106653521	-53.4666168471629
397.614123488601	-53.3524229095302
399.113590144215	-53.2296710508235
400.112974455301	-53.143804046573


==> img/tikz/lehr_gt_1032-40.tsv <==
385.089144759334	-47.6401362201439
384.791318103208	-50.1223326833877
370.789631923711	-48.4423385989002
371.087458579837	-45.9601421356564
385.089144759334	-47.6401362201439


==> img/tikz/lehr_gt_1032-41.tsv <==
392.540482944968	-48.2155661256825
392.347213522732	-50.7080843167933
384.783005600856	-50.1215569650393
384.976275023092	-47.6290387739285
392.540482944968	-48.2155661256825


==> img/tikz/lehr_gt_1032-42.tsv <==
385.104028212488	-55.1920902883323
385.024403852704	-52.693358617418
392.099709649699	-52.4678975558171
392.179334009483	-54.9666292267315
385.104028212488	-55.1920902883323


==> img/tikz/lehr_gt_1032-43.tsv <==
399.989047097981	-48.3501549230163
399.942536335018	-50.8497222349467
392.354420591802	-50.7085261757237
392.400931354764	-48.2089588637933
399.989047097981	-48.3501549230163


==> img/tikz/lehr_gt_1032-44.tsv <==
392.179097176635	-54.9664880005124
392.0001156868	-52.4729031060575
400.044569779381	-51.8954981092634
400.223551269216	-54.3890830037182
392.179097176635	-54.9664880005124


==> img/tikz/lehr_gt_1032-45.tsv <==
405.5	-50.6615578478759
399.942230445002	-50.8496284825507
399.857680768411	-48.3510586210678
405.5	-48.1601268911109


==> img/tikz/lehr_gt_1032-46.tsv <==
400.225183370794	-54.3888155169839
399.976850858246	-51.9011798996813
405.5	-51.3498220179678


==> img/tikz/lehr_gt_1032-47.tsv <==
x	y
472.804835441928	14.8462332755392
487.746794901411	13.5423083022087
485.944888052354	0.491234028966879
471.101134483511	1.88559716240424
472.804835441928	14.8462332755392


==> img/tikz/lehr_gt_1032-48.tsv <==
x	y
551.409372298077	7.59314464017109
550.842472955028	-1.39982032465486
540.095175597259	-0.880311409500457
540.547301161329	7.92327470678649
551.409372298077	7.5931446401711


==> img/tikz/lehr_gt_1032-49.tsv <==
x	y
513.01877813201	11.9123027258926
524.953782720551	11.4230390384634
524.19409297022	-0.292026682534527
512.156277540435	0.119358678275667
513.01877813201	11.9123027258926


==> img/tikz/lehr_gt_1032-5.tsv <==
400.433108347236	-49.5919582918406
399.931035156239	-49.5992918438726
397.424491609462	-49.5972284005202
395.418800566527	-49.5671425388033
394.416128256764	-49.5407901547668
393.414915582408	-49.5014099375815
392.412432534241	-49.4593892521618
390.910742807775	-49.374334402857
389.408762581862	-49.2752328338637
387.908352747419	-49.1571425495621
385.9102271843	-48.9741794299114
384.911056012393	-48.8777338358835
382.915609616833	-48.6662161134958
382.416046410479	-48.6150146985581
381.918168711801	-48.5570189460606
380.920494997512	-48.4480199593937
380.421977811503	-48.3920693315683
378.929728652421	-48.2103219482567
378.430969827962	-48.1545155935088
377.935183942802	-48.086918090056
376.938883812152	-47.9692372450294
375.448598345916	-47.7741168765427
374.451630939241	-47.6555309204747
370.96772067042	-47.2047409840624
369.973861897845	-47.0651358924326
369.47639254708	-46.9965573341048
367.491657860968	-46.6963472421045
366.502588943654	-46.5297950060509
366.007654481421	-46.4471335245355
365.514290518217	-46.3577513381365
364.531779402182	-46.1607007538771
363.552396756562	-45.9489147090788
363.064091752168	-45.8366511019818
362.576945864487	-45.7192233771598
362.092371834318	-45.5911403548328
361.12644815819	-45.3204597680418
360.646665007584	-45.172575862508
360.169079283249	-45.0176061247019
359.223234308899	-44.6811758337642
358.756581958453	-44.4961638888311
358.292791329985	-44.306870547667
357.834872031033	-44.1029495045248
356.933746662463	-43.6677533051741
356.491944829333	-43.4325750719398
355.626234030473	-42.9256979215375
355.200720834726	-42.6600810952493
354.779750081014	-42.387631528701
354.363601246857	-42.1071923635371
353.952457471432	-41.8179846601813
353.142062450974	-41.2236117997754
352.343077313198	-40.6163170656514
350.367065877529	-39.0745894924324
349.971265781843	-38.7668231403472
349.172431110517	-38.1651848373973
348.773511634442	-37.8521949951254
348.365152518846	-37.5662554276287


==> img/tikz/lehr_gt_1032-50.tsv <==
x	y
523.390064749495	-35.2596814064392
544.605291688668	-32.7976098009908
539.898016287568	-9.35711356198306
536.149720201737	-9.20827157412673
535.62383474384	-6.31064318365716
517.874868798412	-5.43120057668546
516.977548605473	-14.5608825173283
530.936040331046	-15.4642613047161
532.732880741385	-25.2863149937237
522.147176323079	-27.1291608851519
523.390064749495	-35.2596814064392


==> img/tikz/lehr_gt_1032-51.tsv <==
x	y
534.661427959102	-98.8888825783552
548.132823394769	-102.099091327871
545.500062225165	-113.127796686146
532.031277420216	-109.906782547727
534.661427959102	-98.8888825783552


==> img/tikz/lehr_gt_1032-52.tsv <==
x	y
541.590555322321	-86.3577795248935
539.64070084508	-94.372159154159
550.277475627959	-97.1532100724867
552.225403211032	-89.1154739066883
541.590555322321	-86.3577795248935


==> img/tikz/lehr_gt_1032-53.tsv <==
x	y
496.995791740838	-85.924371474086
491.232393566868	-110.549256362134
502.774226831991	-113.45991201916
508.738333534262	-88.7925070853871
496.995791740838	-85.924371474086


==> img/tikz/lehr_gt_1032-54.tsv <==
x	y
491.970195976701	-158.84687124416
489.898244054417	-169.543394098572
497.953493733749	-171.888502531289
499.095024685328	-167.464290423022
501.140993743437	-168.067001880455
502.702429530364	-161.67418700664
491.970195976701	-158.84687124416


==> img/tikz/lehr_gt_1032-55.tsv <==
x	y
450.761768807102	63.3017912974313
460.226950067287	62.0539564382627
459.305791856611	55.8823596720558
466.663975756358	55.0805483697297
464.827867819255	42.5756388732926
451.486028061674	44.1639193952142
453.172491390169	53.9361922363358
449.189075162005	54.4629350377584
450.761768807102	63.3017912974313


==> img/tikz/lehr_gt_1032-56.tsv <==
x	y
541.510998637933	-47.5240713048505
555.763618600588	-45.6957038204172
558.252742252811	-64.7495821132412
544.007269468083	-66.579711657942
541.510998637933	-47.5240713048505


==> img/tikz/lehr_gt_1032-57.tsv <==
x	y
445.13680765025	17.485081813463
455.344968484188	16.4105027395909
454.378772958889	7.21752953132765
444.177782163434	8.29035509347298
445.13680765025	17.485081813463


==> img/tikz/lehr_gt_1032-58.tsv <==
x	y
428.384675605657	2.86787335507614
449.401606358169	0.652078569902038
447.984964082785	-12.8478405471895
426.967984307326	-10.6320401798029
428.384675605657	2.86787335507615


==> img/tikz/lehr_gt_1032-59.tsv <==
x	y
431.814119022774	-21.8741456267727
432.745987718887	-34.7691083045803
448.318583264597	-33.1490003983762
447.206382907046	-19.9010399960696
431.814119022774	-21.8741456267727


==> img/tikz/lehr_gt_1032-6.tsv <==
344.552169873683	-59.0795111540401
345.019899881814	-58.9019348421494
345.483564128791	-58.7136659533843
345.943680916804	-58.5166968129242
346.400416837549	-58.3118758173167


==> img/tikz/lehr_gt_1032-60.tsv <==
x	y
488.812726750339	-61.7492657309726
486.301734793821	-72.9335857071765
476.792730703733	-70.6796097024744
477.311431628795	-68.368964712521
474.163809262924	-67.6001344960521
475.007858636387	-64.1445660348536
473.143332374204	-61.2403558288191
475.941479139491	-59.7611137167462
476.395155702213	-57.9037456536661
486.897306167086	-60.3316518233959
486.630984378986	-61.0790480897862
488.812726750339	-61.7492657309726


==> img/tikz/lehr_gt_1032-61.tsv <==
x	y
506.099992613151	-63.7403774589147
507.177908370948	-72.6087241605741
515.179470253794	-71.2446708430747
514.088356607469	-62.4303191835025
506.099992613151	-63.7403774589147


==> img/tikz/lehr_gt_1032-62.tsv <==
x	y
543.39309188883	-79.3830494467545
545.090853522079	-72.8061153458847
555.728312704353	-75.553003995029
554.0305637903	-82.1299415105362
543.39309188883	-79.3830494467545


==> img/tikz/lehr_gt_1032-63.tsv <==
x	y
541.590555322321	-86.3577795248935
543.39309188883	-79.3830494467545
554.0305637903	-82.1299415105362
552.225403211032	-89.1154739066883
541.590555322321	-86.3577795248935


==> img/tikz/lehr_gt_1032-64.tsv <==
x	y
483.113908489435	47.1375175987657
490.443999885953	46.0336427822251
488.44077856959	32.6884519964446
481.113307618119	33.803128222919
483.113908489435	47.1375175987657


==> img/tikz/lehr_gt_1032-65.tsv <==
x	y
475.587152664985	48.2779971357907
483.113908489435	47.1375175987657
481.113307618119	33.803128222919
473.583896399582	34.9328119539458
475.587152664985	48.2779971357907


==> img/tikz/lehr_gt_1032-66.tsv <==
x	y
342.738480493627	-250.452998780817
359.674368565151	-257.782549145707
354.931472858181	-268.719194561726
337.995550935432	-261.389628958307
342.738480493627	-250.452998780817


==> img/tikz/lehr_gt_1032-67.tsv <==
x	y
372.099502858529	-250.656295634279
389.016754253975	-257.84388402748
383.861592788101	-269.938561137502
366.94694173283	-262.740157585247
372.099502858529	-250.656295634279


==> img/tikz/lehr_gt_1032-68.tsv <==
x	y
373.534176983036	-244.907652917509
391.350539931367	-251.937245773984
395.738128355019	-240.833698119786
377.928988254901	-233.805875537924
373.534176983036	-244.907652917509


==> img/tikz/lehr_gt_1032-69.tsv <==
x	y
350.799950171939	-222.189914503876
367.706976613648	-228.608417458896
362.784668637733	-241.526640562534
345.877602115691	-235.108121834467
350.799950171939	-222.189914503876


==> img/tikz/lehr_gt_1032-7.tsv <==
346.400416837549	-58.3118758173167
346.854357854742	-58.1008926024915


==> img/tikz/lehr_gt_1032-70.tsv <==
x	y
401.239659421392	-179.527459229315
416.529683233631	-185.207572061327
411.74165132513	-198.044178450672
396.45422923333	-192.35325311571
401.239659421392	-179.527459229315


==> img/tikz/lehr_gt_1032-71.tsv <==
x	y
446.310069162101	-195.788743071366
463.850609705111	-201.514926033068
460.17797975177	-212.747352865714
442.644589618379	-207.022913066866
446.310069162101	-195.788743071366


==> img/tikz/lehr_gt_1032-72.tsv <==
x	y
450.697516236288	-185.932424444379
465.854014204614	-191.099175055165
470.245215437205	-178.23428215035
455.086115602957	-173.078342802858
450.697516236288	-185.932424444379


==> img/tikz/lehr_gt_1032-73.tsv <==
x	y
478.106555841431	-181.092756178574
495.063722799344	-185.715155467534
491.21780385969	-199.777428606966
474.263231046119	-195.144218312825
478.106555841431	-181.092756178574


==> img/tikz/lehr_gt_1032-74.tsv <==
x	y
479.575179988587	-155.968123813873
491.970195976701	-158.84687124416
488.28962385664	-174.757508215646
475.88474811878	-171.887795502474
479.575179988587	-155.968123813873


==> img/tikz/lehr_gt_1032-75.tsv <==
x	y
470.851985278692	-122.312228385188
486.777218274503	-126.762740509268
482.92532531297	-140.537480974713
467.000052296591	-136.086957239038
470.851985278692	-122.312228385188


==> img/tikz/lehr_gt_1032-76.tsv <==
x	y
454.923134337627	-118.032426765173
470.851985278692	-122.312228385188
467.000052296591	-136.086957239038
451.465151577833	-132.189452777532
454.923134337627	-118.032426765173


==> img/tikz/lehr_gt_1032-77.tsv <==
x	y
428.376336104152	-111.330645795767
447.128430485679	-116.460338306647
443.932604208068	-128.141069246143
425.175921197771	-122.998811375275
428.376336104152	-111.330645795767


==> img/tikz/lehr_gt_1032-78.tsv <==
x	y
407.092490374702	-106.58943771181
424.436029677606	-111.375146761923
421.43871191729	-122.211815448556
404.104962523581	-117.417053349296
407.092490374702	-106.58943771181


==> img/tikz/lehr_gt_1032-79.tsv <==
x	y
370.161842080052	-115.087493468629
386.704367337629	-120.62741390778
382.351259615891	-133.616019143252
365.808694941475	-128.07608505818
370.161842080052	-115.087493468629


==> img/tikz/lehr_gt_1032-8.tsv <==
344.986260531655	-66.9310796721117
345.006333905562	-66.4517591401427
345.020214168589	-65.9721750799358
344.999784471959	-65.4853000244854
nan	nan
344.926800307654	-60.6834790047865
345.026838883131	-60.2206102702168
345.187244176374	-59.776640871551
345.417057377345	-59.3596418584697
345.727038687516	-58.978106534596
346.013214476687	-58.6110185893468
346.400416837549	-58.3118758173167


==> img/tikz/lehr_gt_1032-80.tsv <==
x	y
392.511204135868	-123.167264016596
407.197750741124	-128.230869367158
402.981667519747	-140.440501342444
388.295088006673	-135.376884257678
392.511204135868	-123.167264016596


==> img/tikz/lehr_gt_1032-81.tsv <==
x	y
412.726133721474	-130.164859904737
427.993514389893	-134.75236365121
424.583328262462	-146.09465941345
409.308729467428	-141.505390399098
412.726133721474	-130.164859904737


==> img/tikz/lehr_gt_1032-82.tsv <==
x	y
434.373242216182	-135.944519427516
448.854035178138	-140.042311181839
445.281651417143	-152.67237043115
430.793638613989	-148.572813503836
434.373242216182	-135.944519427516


==> img/tikz/lehr_gt_1032-83.tsv <==
376.66175433753	-54.2222572538357


==> img/tikz/lehr_gt_1032-84.tsv <==
377.279895778971	-54.2321027982424
386.179317896079	-54.3738497370798


==> img/tikz/lehr_gt_1032-85.tsv <==
376.648427907143	-55.0589421881807
377.884710790145	-55.078633276544
377.91136365068	-53.4052634087541
376.675080767917	-53.3855723194907
376.648427907143	-55.0589421881807


==> img/tikz/lehr_gt_1032-86.tsv <==
379.735597852622	-48.7332405738762


==> img/tikz/lehr_gt_1032-87.tsv <==
382.136094049166	-49.0273447684055
372.392800636989	-47.8336151290142


==> img/tikz/lehr_gt_1032-88.tsv <==
384.655046320388	-48.3546033272917
379.854053927242	-47.7663949382183
379.617141778001	-49.7000862095342
384.418134171034	-50.2882945985777
384.655046320388	-48.3546033272917


==> img/tikz/lehr_gt_1032-89.tsv <==
379.895813814099	-49.3324915676541


==> img/tikz/lehr_gt_1032-9.tsv <==
346.854357854742	-58.1008926024915
347.268908758053	-57.8558751056168
347.660664076386	-57.580696181798
348.036197577838	-57.287448438711
348.402266551136	-56.9790914318863
348.75806237671	-56.6566353577931
349.101116231561	-56.3206523342685
349.429779165014	-55.9717708183484
349.744197501586	-55.6106894123816
350.044745430225	-55.2381241233938
350.331667788346	-54.8547679532445
350.604818896099	-54.4611823111096
350.863971992315	-54.0579386931033
351.108882885295	-53.6456041043525
351.339245668723	-53.2247606306123
351.554751531948	-52.7959896064489
351.755067044201	-52.3598556997407
351.9397186228	-51.916918444767
352.108203929823	-51.4676886641891
352.260154935392	-51.0127530880324
352.396166879942	-50.5529156549658
352.516261577757	-50.0888532153071
352.618879637019	-49.6208145644212
352.703569337022	-49.1493545450792
352.770593207865	-48.675201698147
352.820203126855	-48.1990818236391
352.852348280691	-47.7216530564457
352.866205913387	-47.2433952951962
352.859203155363	-46.7643065382628
352.833761714175	-46.2857129494739
352.790302933143	-45.8083839889824
352.728586459106	-45.3329599380528
352.648405571019	-44.8600587618471
352.54990741326	-44.3903999282439
352.433298760223	-43.9247079407249
352.298923188689	-43.4637735295056
352.148170416361	-43.0086156570025
351.980134406541	-42.5596927654794
351.794636520912	-42.1176300556308
351.593152730957	-41.6833241408662
351.374945338791	-41.257028998015
351.140651180226	-40.8393630766684
350.890942658802	-40.4309230119132
350.625910856803	-40.0321969686734
350.345621975742	-39.6436253927441
350.050307625866	-39.2657842890103
349.740504273589	-38.8994211453567
349.416782277188	-38.5452921857747
349.07970797474	-38.2041732469694
348.729851166472	-37.8768307353346
348.365152518846	-37.5662554276287


==> img/tikz/lehr_gt_1032-90.tsv <==
382.362453832831	-49.0214682181185
366.855860766623	-46.8579973541426


==> img/tikz/lehr_gt_1032-91.tsv <==
384.829093851564	-48.7104448685829
380.075140292234	-48.0471760273622
379.895813814099	-49.3324915676541
384.649767373429	-49.9957604088748
384.829093851564	-48.7104448685829


==> img/tikz/lehr_gt_1032-92.tsv <==
375.221863508318	-50.212511571666


==> img/tikz/lehr_gt_1032-93.tsv <==
376.005682322912	-47.7334738418423
375.618042347772	-43.3676984018423


==> img/tikz/lehr_gt_1032-94.tsv <==
377.214026042688	-50.0356261945064
376.789501137505	-45.2544361120187
374.797338603135	-45.4313214891782
375.221863508318	-50.212511571666
377.214026042688	-50.0356261945064


==> img/tikz/lehr_gt_1032-95.tsv <==
377.07881088226	-54.4050877528086


==> img/tikz/lehr_gt_1032-96.tsv <==
379.478508158024	-54.4432057890555
389.093815287438	-54.5959403149418


==> img/tikz/lehr_gt_1032-97.tsv <==
377.066868241883	-55.1569292535668
381.866262793412	-55.2331653260607
381.890148074166	-53.7294823245442
377.090753522636	-53.6532462520503
377.066868241883	-55.1569292535668


==> img/tikz/lehr_hlf_1032-1.tsv <==
364.538910438913	-53.7514905630234


==> img/tikz/lehr_hlf_1032-10.tsv <==
348.365152518846	-37.5662554276287
347.988980509558	-37.2615738861384
347.594838926489	-36.9795866194481
347.191219355467	-36.7078487177882
346.775997906964	-36.4576575544388
346.35213305208	-36.2205847187886
345.91850985865	-36.0040156026822
345.477859750883	-35.8004030150689
345.027741971219	-35.6222741662521


==> img/tikz/lehr_hlf_1032-11.tsv <==
345.027741971219	-35.6222741662521
344.58010588964	-35.4261245868407


==> img/tikz/lehr_hlf_1032-12.tsv <==
345.027741971219	-35.6222741662521
344.572475746497	-35.4559232546398


==> img/tikz/lehr_hlf_1032-13.tsv <==
345.404160777001	-34.4289348902558
344.761504808256	-36.8449219148376
nan	nan
342.95804263745	-33.7782640017402
345.404160777001	-34.4289348902558


==> img/tikz/lehr_hlf_1032-14.tsv <==
345.800292230861	-34.6329560977441
344.447581651135	-36.7353771046652
nan	nan
343.889363384934	-33.4034527498716
345.800292230861	-34.6329560977441


==> img/tikz/lehr_hlf_1032-15.tsv <==
347.413626026523	-35.3769653650933
346.33576336847	-37.6326719259505
344.390113852124	-36.7029663537939
345.467976510177	-34.4472597929366
347.413626026523	-35.3769653650933


==> img/tikz/lehr_hlf_1032-16.tsv <==
349.122290341073	-36.5703338207245
347.691935845889	-38.6207206184277
346.018860084518	-37.4535791603249
347.44921457947	-35.4031923635236
349.122290341073	-36.5703338207246


==> img/tikz/lehr_hlf_1032-17.tsv <==
351.347990618713	-38.8835080422469
349.538525541296	-40.6085692392531
347.362783875995	-38.3263727771949
349.172248952961	-36.6013115800726
351.347990618713	-38.8835080422469


==> img/tikz/lehr_hlf_1032-18.tsv <==
342.121862667144	-58.5189316168588
346.074054081865	-57.1009506613006
346.91831804587	-59.4540801430166
342.966126631149	-60.8720610985748


==> img/tikz/lehr_hlf_1032-19.tsv <==
346.083878224416	-61.6292766190351
343.634680699755	-61.1278471763935
344.006605400015	-59.3112066340278
346.455802923774	-59.812636076437
346.083878224416	-61.6292766190351


==> img/tikz/lehr_hlf_1032-2.tsv <==
364.538910438913	-53.7514905630234
372.924433718018	-54.0193126409151


==> img/tikz/lehr_hlf_1032-20.tsv <==
345.960314014888	-60.8029106966047
344.034943841868	-59.2082478181281
345.627347000838	-57.2856059927278
347.552717174091	-58.8802688703024
345.960314014888	-60.8029106966047


==> img/tikz/lehr_hlf_1032-21.tsv <==
346.860367599409	-59.4765164414919
345.806665457986	-57.209423193047
346.394407092777	-56.9362519773273
347.448109234199	-59.2033452257722
346.860367599409	-59.4765164414919


==> img/tikz/lehr_hlf_1032-22.tsv <==
353.147001510746	-42.0849453850842
350.966219552014	-43.3073160523541
349.178754870656	-40.118372770027
351.359536829388	-38.8960021027572
353.147001510746	-42.0849453850842


==> img/tikz/lehr_hlf_1032-23.tsv <==
347.571866618496	-59.1271999844798
346.019274900014	-57.1677462449519
348.38360746916	-55.2943449526288
349.936199187642	-57.2537986921567
347.571866618496	-59.1271999844798


==> img/tikz/lehr_hlf_1032-24.tsv <==
357.277585288717	-42.4580450753741
355.814355699135	-44.4851018498356
347.579512059343	-38.5407854251253
349.042741648925	-36.5137286506638
357.277585288717	-42.4580450753741


==> img/tikz/lehr_hlf_1032-25.tsv <==
343.653322279614	-61.0863415122465
346.153320826527	-61.0890369313137
346.139400636583	-74


==> img/tikz/lehr_hlf_1032-26.tsv <==
347.407086844365	-59.2224263278845
346.250024637715	-57.0063019968634
349.856108141097	-55.1235272449821
351.013170347746	-57.3396515760031
347.407086844365	-59.2224263278845


==> img/tikz/lehr_hlf_1032-27.tsv <==
353.974593604279	-45.1524538482548
351.560948617784	-45.8038507140188
350.73412726239	-42.7401988545788
353.147772248885	-42.0888019888147
353.974593604279	-45.1524538482548


==> img/tikz/lehr_hlf_1032-28.tsv <==
349.99633054365	-57.205492753824
348.024204014836	-55.6690302739401
349.968757680452	-53.1730982736058
351.940884209265	-54.7095607534898
349.99633054365	-57.205492753824


==> img/tikz/lehr_hlf_1032-29.tsv <==
354.074178827326	-48.3034837532825
351.575455080557	-48.3833564010852
351.474610759995	-45.2285580077979
353.97333450563	-45.1486853606648
354.074178827326	-48.3034837532825


==> img/tikz/lehr_hlf_1032-3.tsv <==
362.063065786798	-54.599888175345
362.122249817918	-52.7468330627107
367.014755091028	-52.9030929507018
366.955571059907	-54.7561480633361
362.063065786798	-54.599888175345


==> img/tikz/lehr_hlf_1032-30.tsv <==
351.93934931586	-54.7117019643221
349.666820940912	-53.6697735678471
351.184777610607	-50.358989816494
353.457305986457	-51.4009182132014
351.93934931586	-54.7117019643221


==> img/tikz/lehr_hlf_1032-31.tsv <==
353.457804583261	-51.3989552231827
351.005903792728	-50.9109157631592
351.62255347876	-47.8128796884307
354.074454269293	-48.3009191484542
353.457804583261	-51.3989552231827


==> img/tikz/lehr_hlf_1032-32.tsv <==
350.823054188139	-57.4261464818294
349.876970431745	-55.1120752798348
353.244606758642	-53.7352524647274
354.190690515036	-56.049323666722
350.823054188139	-57.4261464818294


==> img/tikz/lehr_hlf_1032-33.tsv <==
353.927800658897	-56.1394825328917
353.241732570564	-53.7354628615416
356.289247287344	-52.8657517596557
356.97531537591	-55.2697714301041
353.927800658897	-56.1394825328917


==> img/tikz/lehr_hlf_1032-34.tsv <==
359.837824804021	-43.5877117810804
358.798417632561	-45.8613944176234
355.877354333865	-44.5260391254964
356.916761505325	-42.2523564889534
359.837824804021	-43.5877117810804


==> img/tikz/lehr_hlf_1032-35.tsv <==
356.658111176759	-55.3373239478873
356.304351945194	-52.8624796283367
359.42124020336	-52.4169453424125
359.774999434925	-54.8917896619632
356.658111176759	-55.3373239478873


==> img/tikz/lehr_hlf_1032-36.tsv <==
363.501326667675	-44.6628482726753
362.781116976246	-47.056861221216
358.785999392694	-45.8549786657765
359.506209084356	-43.4609657163338
363.501326667675	-44.6628482726753


==> img/tikz/lehr_hlf_1032-37.tsv <==
359.507091120174	-54.9163283377726
359.433495526643	-52.4174118345457
364.550345403758	-52.266715481214
364.623940997522	-54.765631983539
359.507091120174	-54.9163283377726


==> img/tikz/lehr_hlf_1032-38.tsv <==
371.234181860984	-45.9822761900414
370.80778164208	-48.4456443830716
362.797630561604	-47.0591158960029
363.224030780508	-44.5957477029727
371.234181860984	-45.9822761900414


==> img/tikz/lehr_hlf_1032-39.tsv <==
364.478475107659	-54.7667436162381
364.530045148642	-52.2672755667562
385.150879529193	-52.6927330053098
385.099309488211	-55.1922010547918
364.478475107659	-54.7667436162381


==> img/tikz/lehr_hlf_1032-4.tsv <==
346.854357854742	-58.1008926024915
347.729548900077	-57.6081617176488
348.170488792641	-57.3682807802253
348.613521805998	-57.1331936908871
349.058760875175	-56.9031154244979
349.506317965896	-56.6782607090649
349.956305044923	-56.4588442699767
350.408837131177	-56.2450609695313
350.864025223045	-56.0371252826531
351.321980876256	-55.83524150553
351.782816057344	-55.6396243634927
352.246642322272	-55.4504781518269
352.713595767194	-55.2678998957814
353.658823816168	-54.9163379771708
354.136107393678	-54.7516736534557
354.614975562919	-54.6006666113769
355.096300362009	-54.4601647381558
355.580968388979	-54.3269473862116
356.068748713009	-54.2016262840052
356.558224129735	-54.0888963152896
357.047948201196	-53.9935377722292
357.537538337373	-53.9162059195937
358.523737125867	-53.7833634630747
359.021407718676	-53.7216310470779
359.5211272497	-53.6653729757959
360.022088440559	-53.6165601629192
360.523495371402	-53.5771354701173
361.024552681115	-53.5490315749119
361.524904132131	-53.5324768166798
362.526083988982	-53.5193275607192
363.530852151683	-53.5136498895445
364.536309275028	-53.517670842434
365.540475673114	-53.5338957151561
366.543582648282	-53.5597714754325
368.046939494981	-53.6106927758169
372.555957723454	-53.7758975741616
374.560896151832	-53.8381427187747
376.566341929541	-53.8899338319837
378.070713610142	-53.9205357180538
379.575294623791	-53.9430025556654
381.080056104506	-53.9563562096337
382.584944088422	-53.9597359944204
384.089841085014	-53.9526159624492
385.594615601431	-53.9345285193876
387.099136555846	-53.9050165010638
388.603273424031	-53.8636125607875
390.106894155313	-53.8098592866867
391.609866699376	-53.7432992640966
393.112064257105	-53.6634867613577
394.613449710433	-53.5707942972513
396.114106653521	-53.4666168471629
397.614123488601	-53.3524229095302
399.113590144215	-53.2296710508235
400.112974455301	-53.143804046573


==> img/tikz/lehr_hlf_1032-40.tsv <==
385.089144759334	-47.6401362201439
384.791318103208	-50.1223326833877
370.789631923711	-48.4423385989002
371.087458579837	-45.9601421356564
385.089144759334	-47.6401362201439


==> img/tikz/lehr_hlf_1032-41.tsv <==
392.540482944968	-48.2155661256825
392.347213522732	-50.7080843167933
384.783005600856	-50.1215569650393
384.976275023092	-47.6290387739285
392.540482944968	-48.2155661256825


==> img/tikz/lehr_hlf_1032-42.tsv <==
385.104028212488	-55.1920902883323
385.024403852704	-52.693358617418
392.099709649699	-52.4678975558171
392.179334009483	-54.9666292267315
385.104028212488	-55.1920902883323


==> img/tikz/lehr_hlf_1032-43.tsv <==
399.989047097981	-48.3501549230163
399.942536335018	-50.8497222349467
392.354420591802	-50.7085261757237
392.400931354764	-48.2089588637933
399.989047097981	-48.3501549230163


==> img/tikz/lehr_hlf_1032-44.tsv <==
392.179097176635	-54.9664880005124
392.0001156868	-52.4729031060575
400.044569779381	-51.8954981092634
400.223551269216	-54.3890830037182
392.179097176635	-54.9664880005124


==> img/tikz/lehr_hlf_1032-45.tsv <==
405.5	-50.6615578478759
399.942230445002	-50.8496284825507
399.857680768411	-48.3510586210678
405.5	-48.1601268911109


==> img/tikz/lehr_hlf_1032-46.tsv <==
400.225183370794	-54.3888155169839
399.976850858246	-51.9011798996813
405.5	-51.3498220179678


==> img/tikz/lehr_hlf_1032-47.tsv <==
x	y
472.804835441928	14.8462332755392
487.746794901411	13.5423083022087
485.944888052354	0.491234028966879
471.101134483511	1.88559716240424
472.804835441928	14.8462332755392


==> img/tikz/lehr_hlf_1032-48.tsv <==
x	y
551.409372298077	7.59314464017109
550.842472955028	-1.39982032465486
540.095175597259	-0.880311409500457
540.547301161329	7.92327470678649
551.409372298077	7.5931446401711


==> img/tikz/lehr_hlf_1032-49.tsv <==
x	y
513.01877813201	11.9123027258926
524.953782720551	11.4230390384634
524.19409297022	-0.292026682534527
512.156277540435	0.119358678275667
513.01877813201	11.9123027258926


==> img/tikz/lehr_hlf_1032-5.tsv <==
400.433108347236	-49.5919582918406
399.931035156239	-49.5992918438726
397.424491609462	-49.5972284005202
395.418800566527	-49.5671425388033
394.416128256764	-49.5407901547668
393.414915582408	-49.5014099375815
392.412432534241	-49.4593892521618
390.910742807775	-49.374334402857
389.408762581862	-49.2752328338637
387.908352747419	-49.1571425495621
385.9102271843	-48.9741794299114
384.911056012393	-48.8777338358835
382.915609616833	-48.6662161134958
382.416046410479	-48.6150146985581
381.918168711801	-48.5570189460606
380.920494997512	-48.4480199593937
380.421977811503	-48.3920693315683
378.929728652421	-48.2103219482567
378.430969827962	-48.1545155935088
377.935183942802	-48.086918090056
376.938883812152	-47.9692372450294
375.448598345916	-47.7741168765427
374.451630939241	-47.6555309204747
370.96772067042	-47.2047409840624
369.973861897845	-47.0651358924326
369.47639254708	-46.9965573341048
367.491657860968	-46.6963472421045
366.502588943654	-46.5297950060509
366.007654481421	-46.4471335245355
365.514290518217	-46.3577513381365
364.531779402182	-46.1607007538771
363.552396756562	-45.9489147090788
363.064091752168	-45.8366511019818
362.576945864487	-45.7192233771598
362.092371834318	-45.5911403548328
361.12644815819	-45.3204597680418
360.646665007584	-45.172575862508
360.169079283249	-45.0176061247019
359.223234308899	-44.6811758337642
358.756581958453	-44.4961638888311
358.292791329985	-44.306870547667
357.834872031033	-44.1029495045248
356.933746662463	-43.6677533051741
356.491944829333	-43.4325750719398
355.626234030473	-42.9256979215375
355.200720834726	-42.6600810952493
354.779750081014	-42.387631528701
354.363601246857	-42.1071923635371
353.952457471432	-41.8179846601813
353.142062450974	-41.2236117997754
352.343077313198	-40.6163170656514
350.367065877529	-39.0745894924324
349.971265781843	-38.7668231403472
349.172431110517	-38.1651848373973
348.773511634442	-37.8521949951254
348.365152518846	-37.5662554276287


==> img/tikz/lehr_hlf_1032-50.tsv <==
x	y
523.390064749495	-35.2596814064392
544.605291688668	-32.7976098009908
539.898016287568	-9.35711356198306
536.149720201737	-9.20827157412673
535.62383474384	-6.31064318365716
517.874868798412	-5.43120057668546
516.977548605473	-14.5608825173283
530.936040331046	-15.4642613047161
532.732880741385	-25.2863149937237
522.147176323079	-27.1291608851519
523.390064749495	-35.2596814064392


==> img/tikz/lehr_hlf_1032-51.tsv <==
x	y
534.661427959102	-98.8888825783552
548.132823394769	-102.099091327871
545.500062225165	-113.127796686146
532.031277420216	-109.906782547727
534.661427959102	-98.8888825783552


==> img/tikz/lehr_hlf_1032-52.tsv <==
x	y
541.590555322321	-86.3577795248935
539.64070084508	-94.372159154159
550.277475627959	-97.1532100724867
552.225403211032	-89.1154739066883
541.590555322321	-86.3577795248935


==> img/tikz/lehr_hlf_1032-53.tsv <==
x	y
496.995791740838	-85.924371474086
491.232393566868	-110.549256362134
502.774226831991	-113.45991201916
508.738333534262	-88.7925070853871
496.995791740838	-85.924371474086


==> img/tikz/lehr_hlf_1032-54.tsv <==
x	y
491.970195976701	-158.84687124416
489.898244054417	-169.543394098572
497.953493733749	-171.888502531289
499.095024685328	-167.464290423022
501.140993743437	-168.067001880455
502.702429530364	-161.67418700664
491.970195976701	-158.84687124416


==> img/tikz/lehr_hlf_1032-55.tsv <==
x	y
450.761768807102	63.3017912974313
460.226950067287	62.0539564382627
459.305791856611	55.8823596720558
466.663975756358	55.0805483697297
464.827867819255	42.5756388732926
451.486028061674	44.1639193952142
453.172491390169	53.9361922363358
449.189075162005	54.4629350377584
450.761768807102	63.3017912974313


==> img/tikz/lehr_hlf_1032-56.tsv <==
x	y
541.510998637933	-47.5240713048505
555.763618600588	-45.6957038204172
558.252742252811	-64.7495821132412
544.007269468083	-66.579711657942
541.510998637933	-47.5240713048505


==> img/tikz/lehr_hlf_1032-57.tsv <==
x	y
445.13680765025	17.485081813463
455.344968484188	16.4105027395909
454.378772958889	7.21752953132765
444.177782163434	8.29035509347298
445.13680765025	17.485081813463


==> img/tikz/lehr_hlf_1032-58.tsv <==
x	y
428.384675605657	2.86787335507614
449.401606358169	0.652078569902038
447.984964082785	-12.8478405471895
426.967984307326	-10.6320401798029
428.384675605657	2.86787335507615


==> img/tikz/lehr_hlf_1032-59.tsv <==
x	y
431.814119022774	-21.8741456267727
432.745987718887	-34.7691083045803
448.318583264597	-33.1490003983762
447.206382907046	-19.9010399960696
431.814119022774	-21.8741456267727


==> img/tikz/lehr_hlf_1032-6.tsv <==
344.552169873683	-59.0795111540401
345.019899881814	-58.9019348421494
345.483564128791	-58.7136659533843
345.943680916804	-58.5166968129242
346.400416837549	-58.3118758173167


==> img/tikz/lehr_hlf_1032-60.tsv <==
x	y
488.812726750339	-61.7492657309726
486.301734793821	-72.9335857071765
476.792730703733	-70.6796097024744
477.311431628795	-68.368964712521
474.163809262924	-67.6001344960521
475.007858636387	-64.1445660348536
473.143332374204	-61.2403558288191
475.941479139491	-59.7611137167462
476.395155702213	-57.9037456536661
486.897306167086	-60.3316518233959
486.630984378986	-61.0790480897862
488.812726750339	-61.7492657309726


==> img/tikz/lehr_hlf_1032-61.tsv <==
x	y
506.099992613151	-63.7403774589147
507.177908370948	-72.6087241605741
515.179470253794	-71.2446708430747
514.088356607469	-62.4303191835025
506.099992613151	-63.7403774589147


==> img/tikz/lehr_hlf_1032-62.tsv <==
x	y
543.39309188883	-79.3830494467545
545.090853522079	-72.8061153458847
555.728312704353	-75.553003995029
554.0305637903	-82.1299415105362
543.39309188883	-79.3830494467545


==> img/tikz/lehr_hlf_1032-63.tsv <==
x	y
541.590555322321	-86.3577795248935
543.39309188883	-79.3830494467545
554.0305637903	-82.1299415105362
552.225403211032	-89.1154739066883
541.590555322321	-86.3577795248935


==> img/tikz/lehr_hlf_1032-64.tsv <==
x	y
483.113908489435	47.1375175987657
490.443999885953	46.0336427822251
488.44077856959	32.6884519964446
481.113307618119	33.803128222919
483.113908489435	47.1375175987657


==> img/tikz/lehr_hlf_1032-65.tsv <==
x	y
475.587152664985	48.2779971357907
483.113908489435	47.1375175987657
481.113307618119	33.803128222919
473.583896399582	34.9328119539458
475.587152664985	48.2779971357907


==> img/tikz/lehr_hlf_1032-66.tsv <==
x	y
342.738480493627	-250.452998780817
359.674368565151	-257.782549145707
354.931472858181	-268.719194561726
337.995550935432	-261.389628958307
342.738480493627	-250.452998780817


==> img/tikz/lehr_hlf_1032-67.tsv <==
x	y
372.099502858529	-250.656295634279
389.016754253975	-257.84388402748
383.861592788101	-269.938561137502
366.94694173283	-262.740157585247
372.099502858529	-250.656295634279


==> img/tikz/lehr_hlf_1032-68.tsv <==
x	y
373.534176983036	-244.907652917509
391.350539931367	-251.937245773984
395.738128355019	-240.833698119786
377.928988254901	-233.805875537924
373.534176983036	-244.907652917509


==> img/tikz/lehr_hlf_1032-69.tsv <==
x	y
350.799950171939	-222.189914503876
367.706976613648	-228.608417458896
362.784668637733	-241.526640562534
345.877602115691	-235.108121834467
350.799950171939	-222.189914503876


==> img/tikz/lehr_hlf_1032-7.tsv <==
346.400416837549	-58.3118758173167
346.854357854742	-58.1008926024915


==> img/tikz/lehr_hlf_1032-70.tsv <==
x	y
401.239659421392	-179.527459229315
416.529683233631	-185.207572061327
411.74165132513	-198.044178450672
396.45422923333	-192.35325311571
401.239659421392	-179.527459229315


==> img/tikz/lehr_hlf_1032-71.tsv <==
x	y
446.310069162101	-195.788743071366
463.850609705111	-201.514926033068
460.17797975177	-212.747352865714
442.644589618379	-207.022913066866
446.310069162101	-195.788743071366


==> img/tikz/lehr_hlf_1032-72.tsv <==
x	y
450.697516236288	-185.932424444379
465.854014204614	-191.099175055165
470.245215437205	-178.23428215035
455.086115602957	-173.078342802858
450.697516236288	-185.932424444379


==> img/tikz/lehr_hlf_1032-73.tsv <==
x	y
478.106555841431	-181.092756178574
495.063722799344	-185.715155467534
491.21780385969	-199.777428606966
474.263231046119	-195.144218312825
478.106555841431	-181.092756178574


==> img/tikz/lehr_hlf_1032-74.tsv <==
x	y
479.575179988587	-155.968123813873
491.970195976701	-158.84687124416
488.28962385664	-174.757508215646
475.88474811878	-171.887795502474
479.575179988587	-155.968123813873


==> img/tikz/lehr_hlf_1032-75.tsv <==
x	y
470.851985278692	-122.312228385188
486.777218274503	-126.762740509268
482.92532531297	-140.537480974713
467.000052296591	-136.086957239038
470.851985278692	-122.312228385188


==> img/tikz/lehr_hlf_1032-76.tsv <==
x	y
454.923134337627	-118.032426765173
470.851985278692	-122.312228385188
467.000052296591	-136.086957239038
451.465151577833	-132.189452777532
454.923134337627	-118.032426765173


==> img/tikz/lehr_hlf_1032-77.tsv <==
x	y
428.376336104152	-111.330645795767
447.128430485679	-116.460338306647
443.932604208068	-128.141069246143
425.175921197771	-122.998811375275
428.376336104152	-111.330645795767


==> img/tikz/lehr_hlf_1032-78.tsv <==
x	y
407.092490374702	-106.58943771181
424.436029677606	-111.375146761923
421.43871191729	-122.211815448556
404.104962523581	-117.417053349296
407.092490374702	-106.58943771181


==> img/tikz/lehr_hlf_1032-79.tsv <==
x	y
370.161842080052	-115.087493468629
386.704367337629	-120.62741390778
382.351259615891	-133.616019143252
365.808694941475	-128.07608505818
370.161842080052	-115.087493468629


==> img/tikz/lehr_hlf_1032-8.tsv <==
344.986260531655	-66.9310796721117
345.006333905562	-66.4517591401427
345.020214168589	-65.9721750799358
344.999784471959	-65.4853000244854
nan	nan
344.926800307654	-60.6834790047865
345.026838883131	-60.2206102702168
345.187244176374	-59.776640871551
345.417057377345	-59.3596418584697
345.727038687516	-58.978106534596
346.013214476687	-58.6110185893468
346.400416837549	-58.3118758173167


==> img/tikz/lehr_hlf_1032-80.tsv <==
x	y
392.511204135868	-123.167264016596
407.197750741124	-128.230869367158
402.981667519747	-140.440501342444
388.295088006673	-135.376884257678
392.511204135868	-123.167264016596


==> img/tikz/lehr_hlf_1032-81.tsv <==
x	y
412.726133721474	-130.164859904737
427.993514389893	-134.75236365121
424.583328262462	-146.09465941345
409.308729467428	-141.505390399098
412.726133721474	-130.164859904737


==> img/tikz/lehr_hlf_1032-82.tsv <==
x	y
434.373242216182	-135.944519427516
448.854035178138	-140.042311181839
445.281651417143	-152.67237043115
430.793638613989	-148.572813503836
434.373242216182	-135.944519427516


==> img/tikz/lehr_hlf_1032-83.tsv <==
377.07881088226	-54.4050877528086


==> img/tikz/lehr_hlf_1032-84.tsv <==
377.916288260724	-54.4183906778861
387.531595390138	-54.5711252037724


==> img/tikz/lehr_hlf_1032-85.tsv <==
377.065263981216	-55.25792448657
378.740218738144	-55.2845303367251
378.767312540232	-53.5788568692022
377.092357783304	-53.5522510190471
377.065263981216	-55.25792448657


==> img/tikz/lehr_hlf_1032-86.tsv <==
375.221863508318	-50.212511571666


==> img/tikz/lehr_hlf_1032-87.tsv <==
376.005682322912	-47.7334738418423
375.618042347772	-43.3676984018423


==> img/tikz/lehr_hlf_1032-88.tsv <==
377.214026042688	-50.0356261945064
376.789501137505	-45.2544361120187
374.797338603135	-45.4313214891782
375.221863508318	-50.212511571666
377.214026042688	-50.0356261945064


==> img/tikz/lehr_hlf_1032-89.tsv <==
379.895813814099	-49.3324915676541


==> img/tikz/lehr_hlf_1032-9.tsv <==
346.854357854742	-58.1008926024915
347.268908758053	-57.8558751056168
347.660664076386	-57.580696181798
348.036197577838	-57.287448438711
348.402266551136	-56.9790914318863
348.75806237671	-56.6566353577931
349.101116231561	-56.3206523342685
349.429779165014	-55.9717708183484
349.744197501586	-55.6106894123816
350.044745430225	-55.2381241233938
350.331667788346	-54.8547679532445
350.604818896099	-54.4611823111096
350.863971992315	-54.0579386931033
351.108882885295	-53.6456041043525
351.339245668723	-53.2247606306123
351.554751531948	-52.7959896064489
351.755067044201	-52.3598556997407
351.9397186228	-51.916918444767
352.108203929823	-51.4676886641891
352.260154935392	-51.0127530880324
352.396166879942	-50.5529156549658
352.516261577757	-50.0888532153071
352.618879637019	-49.6208145644212
352.703569337022	-49.1493545450792
352.770593207865	-48.675201698147
352.820203126855	-48.1990818236391
352.852348280691	-47.7216530564457
352.866205913387	-47.2433952951962
352.859203155363	-46.7643065382628
352.833761714175	-46.2857129494739
352.790302933143	-45.8083839889824
352.728586459106	-45.3329599380528
352.648405571019	-44.8600587618471
352.54990741326	-44.3903999282439
352.433298760223	-43.9247079407249
352.298923188689	-43.4637735295056
352.148170416361	-43.0086156570025
351.980134406541	-42.5596927654794
351.794636520912	-42.1176300556308
351.593152730957	-41.6833241408662
351.374945338791	-41.257028998015
351.140651180226	-40.8393630766684
350.890942658802	-40.4309230119132
350.625910856803	-40.0321969686734
350.345621975742	-39.6436253927441
350.050307625866	-39.2657842890103
349.740504273589	-38.8994211453567
349.416782277188	-38.5452921857747
349.07970797474	-38.2041732469694
348.729851166472	-37.8768307353346
348.365152518846	-37.5662554276287


==> img/tikz/lehr_hlf_1032-90.tsv <==
382.37407110058	-48.9382019044727
366.867478034372	-46.7747310404968


==> img/tikz/lehr_hlf_1032-91.tsv <==
384.852328387062	-48.5439122412913
380.098374827732	-47.8806434000706
379.895813814099	-49.3324915676541
384.649767373429	-49.9957604088748
384.852328387062	-48.5439122412913


==> img/tikz/mitte_gt_720-1.tsv <==
0.0258160443640463	-5.78436303624516e-06


==> img/tikz/mitte_gt_720-10.tsv <==
9.36869575005377	-3.41177080234433
9.87664391979853	-3.39170897649318
10.3787927286285	-3.32904333235601
10.8719390707087	-3.22808067622875
11.3561893748449	-3.09263029558231
11.8316456576859	-2.92654124668803
12.298410655396	-2.7336424996994
12.7565890866639	-2.51776329222022
13.2062817057275	-2.2827323251553
13.6475952127195	-2.03237910717127
14.0806300023613	-1.77054238132477
14.5062438113106	-1.50070997281843
15.3477564530606	-0.946963834498703
15.7686432232859	-0.665728406028755
16.1775385952061	-0.367002923147577
16.5570580227401	-0.0316739629534588
16.9064555254452	0.334668001284765
17.2353450923088	0.713373422893326
17.8921907203602	1.49188373501616
18.1521024697036	1.91489249719796
18.3618031280423	2.37368153702828
18.5572256430892	2.84502427695837
18.7304604597867	3.31986612958861
18.8739305358776	3.80268158736205
18.9885088735362	4.29371496603504
19.0798592327462	4.7906701804968
19.1536997796352	5.29121344858053
19.215425664504	5.79316604337614
19.2672381794913	6.29577370844468
19.3095233861037	6.79908473825722
19.3426441971805	7.30314049189267
19.367139982582	7.80798854713402
19.4813307645112	10.8387909416788
19.556597697358	12.3520933485417


==> img/tikz/mitte_gt_720-100.tsv <==
x	y
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780456	-12.3022680845346
-0.534394052458439	-5.51618876099679
-28.2375596238962	-8.01859571278986
-55.8644988618167	-10.5081201000341
-56.9069241115231	-10.614970006574
-58.1531543936156	-10.7415263691467
-75.5385691886381	-12.6777541339533
-75.6978364092585	-16.4549574373755
-82.3166350164946	-16.1776304833933
-82.6809223560597	-24.8912071935008
-76.062133832423	-25.1685336197067
-60.1170662303642	-25.8437732598355
-44.3877792837909	-26.5148890121452
-28.3436765664833	-27.1128121777569
8.83025625274352	-28.4982431962749


==> img/tikz/mitte_gt_720-101.tsv <==
x	y
-120.316665140757	53.3154633889781
-100.098281398747	57.2998651486272
-101.666416188064	66.553754345902
-111.399777907662	64.9184878430486
-115.681279572231	85.3928528849298
-111.95698336304	85.8975378747076
-112.98312621753	92.5870867828074
-126.242881603191	91.2067414790191
-123.541167717037	71.8340852186578
-120.316665140757	53.3154633889781


==> img/tikz/mitte_gt_720-102.tsv <==
x	y
234.69860011901	-110.401425127243
234.708014637156	-113.594616249879
233.803005868203	-117.671977560305
231.913507920379	-121.628068695952
229.214786852902	-125.674881614972
225.428343996175	-128.803702367806
221.151998959918	-131.065771703192
216.550949997745	-132.694241723502
211.524675747278	-132.870323744651
206.848167106905	-131.902281944391
203.809936824111	-130.531234823431
198.955483205596	-127.738064726508
200.651984442342	-125.348607605723
198.13143056194	-123.044519910438
196.254898884116	-120.41655692486
195.414457104305	-119.125825250138
197.81554071565	-115.557542089454
197.222470022217	-112.561264216471
197.069577030522	-108.958399079476
198.069094850556	-105.687883188477
200.53669812717	-106.78703668029
201.763084617418	-104.944478558196
203.646710304558	-105.758900000817
207.39025611368	-99.4663515028888
199.009818062774	-94.6596548793289
196.272114405404	-94.3000403724561
193.178623403807	-96.707828913289
191.236189087475	-99.4589997656027
189.569547565841	-103.24095018233
189.036846443386	-107.565775069175
186.792070482591	-106.29247115444
185.764057131112	-108.159466009388
181.729208622679	-105.736068953293
175.184190914256	-101.469082987152
176.308683564786	-98.818763040461
176.526108351089	-97.0535278433804
176.297132793519	-92.4332851635866
174.449084814025	-91.2088522738788
174.58908229307	-88.4372718157547
175.248117835111	-84.7216126099548
176.977141350808	-81.4625467584253
179.048204971862	-78.2120102036313
200.893692886925	-91.475669198041
208.640936342049	-96.215573795529
211.962658933375	-95.2247186631771
215.931086186859	-95.5231360853062
219.797037175278	-96.5929409305728
223.200211814051	-98.2105501189386
225.839764184635	-101.122912457522
229.101550506254	-105.523136757452
229.878156058815	-107.63481867468
234.69860011901	-110.401425127243


==> img/tikz/mitte_gt_720-103.tsv <==
x	y
-173.652022653879	22.9663222257372
-173.081876956472	18.752128356906
-174.036137279211	18.634403059082
-174.687904158624	22.7914446890953
-173.652022653879	22.9663222257372


==> img/tikz/mitte_gt_720-104.tsv <==
x	y
-185.081560951721	17.3061442800367
-185.938123335037	20.9507942577557
-184.780614076847	21.1443009646272
-184.112607019021	17.4220625369489
-185.081560951721	17.3061442800367


==> img/tikz/mitte_gt_720-105.tsv <==
x	y
-103.273891657798	-21.258176532397
-107.596507624287	-21.6555840314562
-107.945567405665	-17.8269978191073
-103.624307043787	-17.4406228691431
-103.273891657798	-21.258176532397


==> img/tikz/mitte_gt_720-106.tsv <==
x	y
-88.6776710929897	-16.2904485572664
-87.9496222367456	-22.6745071775242
-95.3015234427193	-23.5053372861998
-96.0295799733356	-17.121279550354
-88.6776710929897	-16.2904485572664


==> img/tikz/mitte_gt_720-107.tsv <==
x	y
-132.816620536987	-29.0114060228644
-138.121757116819	-28.3022716036334
-141.04317274572	-27.9202078215701
-142.840487424177	-27.6765360508333
-143.042376368841	-29.0740840873591
-143.079605439678	-29.3159012601445
-143.950197260153	-35.3575339154962
-144.88166410824	-41.7724729984327
-140.188505956288	-42.4846601049709
-135.077925219808	-43.2594417543315
-132.816620536987	-29.0114060228644


==> img/tikz/mitte_gt_720-108.tsv <==
x	y
189.017484353144	-88.4672202455674
191.677310616078	-90.306851789292
181.729208622679	-105.736068953293
175.184190914256	-101.469082987152
176.308683564786	-98.818763040461
176.526108351089	-97.0535278433804
176.297132793519	-92.4332851635866
183.395902348347	-96.7460775046369
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_720-109.tsv <==
x	y
189.017484353144	-88.4672202455674
176.977141350808	-81.4625467584253
175.248117835111	-84.7216126099548
174.58908229307	-88.4372718157547
174.449084814025	-91.2088522738788
176.297132793519	-92.4332851635866
183.395902348347	-96.7460775046369
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_720-11.tsv <==
16.5074305182363	9.39445889373523
16.4697260651587	8.88472020096405
16.4021872065455	8.37903862908265
16.2961788542896	7.87995385302562
16.1721451923181	7.38679821991122
16.0138064508345	6.90392060548742
15.8159247271359	6.43416458997302
15.5826148820481	5.97907854114656
15.317733791359	5.54045794143221
15.0226557020636	5.12169828067359
14.6976220449526	4.72692475282275
14.3428743400867	4.36029281879178
13.9586494243989	4.02593839277939
13.5456165959507	3.72775676873525
13.1071069445422	3.46795825031512
12.647481324844	3.24814850162613
12.1710090107773	3.06923919902385
11.6814523775887	2.92841634215607
11.182315533355	2.82099365936014
10.6767063613136	2.73934142075797
10.1675876710882	2.67481014769255
9.15070467710484	2.56261928325351
8.64887499861972	2.4976897840581


==> img/tikz/mitte_gt_720-110.tsv <==
x	y
189.017484353144	-88.4672202455674
176.977141350808	-81.4625467584253
179.048204971862	-78.2120102036313
200.893692886925	-91.475669198041
208.640936342049	-96.215573795529
207.39025611368	-99.4663515028888
199.009818062774	-94.6596548793289
191.677310616078	-90.306851789292
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_720-111.tsv <==
x	y
61.5965055716661	-70.1867090269366
61.3436438554348	-74.6019972651275
51.2135412118359	-75.2809012222128
51.2032103470897	-70.5195999441626
61.5965055716661	-70.1867090269366


==> img/tikz/mitte_gt_720-112.tsv <==
x	y
99.0081290194358	-60.4355554916154
104.058297909816	-61.3375179458835
112.298730797974	-62.8003929289405
124.45869054758	-64.9588115169586
125.086535125372	-62.1017151673673
127.791861985692	-50.2492135595782
101.776415392404	-46.1939846233641
99.0081290194358	-60.4355554916154


==> img/tikz/mitte_gt_720-113.tsv <==
x	y
118.577786125164	-89.9387105496517
121.449821211267	-77.580335481084
110.207350054899	-76.6325244884519
102.263933065431	-75.967835216609
86.0611761550259	-74.5995833670337
85.2237802868177	-87.152540931138
118.577786125164	-89.9387105496517


==> img/tikz/mitte_gt_720-114.tsv <==
x	y
121.636042169057	-90.3601665086162
148.066279606509	-94.6794004276263
155.135067392781	-66.1721944702783
128.789764135203	-59.4665848337737
128.038977601322	-62.655741944767
121.636042169057	-90.3601665086162


==> img/tikz/mitte_gt_720-115.tsv <==
x	y
99.0081290194358	-60.4355554916154
62.9960391919356	-56.1573715546324
63.1549772598978	-41.7848547615525
101.776415392404	-46.1939846233641
99.0081290194358	-60.4355554916154


==> img/tikz/mitte_gt_720-116.tsv <==
x	y
118.577786125164	-89.9387105496517
121.449821211267	-77.580335481084
124.45869054758	-64.9588115169586
125.086535125372	-62.1017151673673
126.531733036491	-62.3581073704994
128.038977601322	-62.655741944767
121.636042169057	-90.3601665086162
118.577786125164	-89.9387105496517


==> img/tikz/mitte_gt_720-117.tsv <==
x	y
61.5965055716661	-70.1867090269366
61.5761686793897	-65.748976659112
51.2399291180847	-65.6184919173341
51.2032103470897	-70.5195999441626
61.5965055716661	-70.1867090269366


==> img/tikz/mitte_gt_720-118.tsv <==
x	y
69.0008803505483	-74.0777779139385
61.3436438554348	-74.6019972651275
51.2135412118359	-75.2809012222128
51.2377307677393	-87.9847580584763
69.5138573197232	-87.536238452525
69.0008803505483	-74.0777779139385


==> img/tikz/mitte_gt_720-119.tsv <==
x	y
69.0008803505483	-74.0777779139385
69.5138573197232	-87.536238452525
85.2237802868177	-87.152540931138
86.0611761550259	-74.5995833670337
69.0008803505483	-74.0777779139385


==> img/tikz/mitte_gt_720-12.tsv <==
16.5074305182363	9.39445889373523
16.5534519843528	8.87601094831755
16.6155716852328	8.35901178196551
16.6935101893404	7.84394355894214
16.7869934675417	7.33132807543461
16.8957420883009	6.82164749570594
17.0194840044001	6.31542334575609
17.157939153355	5.81314796984618
17.3108314356639	5.31531316821894
17.4778834901483	4.82243110014331
17.6586146688807	4.33464803114125
17.8521707141343	3.85146477623296
18.0576400824237	3.37233949853529
18.2729072759166	2.89686421263128
18.7195648847432	1.95620004098534
18.9497035397379	1.49050560486905
19.1855754004235	1.02748121694677
19.4281318545638	0.566835695967683
19.6785266628256	0.109007213528493
19.9382852781266	-0.34422396823058
20.2089819667755	-0.790882393069875
20.4921859524576	-1.22902219173791
20.7894684401765	-1.65669776696881
21.1024036967336	-2.07193365977029
21.4325599542376	-2.47278386947269
21.7815094091429	-2.85730293115108
22.1508233552302	-3.2235149833322
22.5414070594852	-3.56919188454628
22.952380643038	-3.89129695447515
23.3825682350503	-4.18666232487231
23.8307892804663	-4.45213967875566
24.2958088343273	-4.68498707188761
24.7762433669948	-4.88355248146188
25.270690437592	-5.04632260166028
25.777743913429	-5.17180380758023


==> img/tikz/mitte_gt_720-120.tsv <==
x	y
-75.6978364092585	-16.4549574373755
-59.6640246447956	-17.1971223536409
-60.1170662303642	-25.8437732598355
-82.6809223560597	-24.8912071935008
-82.3166350164946	-16.1776304833933
-75.6978364092585	-16.4549574373755


==> img/tikz/mitte_gt_720-121.tsv <==
-0.907585992780458	-12.3022680845346
-22	-11.826195581975
nan	nan
-22	-7.45516145381281
-0.534394052458438	-5.51618876099679
-0.907585992780458	-12.3022680845346


==> img/tikz/mitte_gt_720-122.tsv <==
x	y
-0.907585992780456	-12.3022680845346
-43.7865572430242	-11.3344557163866
-43.9355175932386	-17.9353409192545
-59.6640246447956	-17.1971223536409
-75.6978364092585	-16.4549574373755
-75.5385691886381	-12.6777541339533
-58.1531543936156	-10.7415263691467
-56.9069241115231	-10.614970006574
-55.8644988618167	-10.5081201000341
-28.2375596238962	-8.01859571278986
-0.534394052458439	-5.51618876099679
-0.907585992780456	-12.3022680845346


==> img/tikz/mitte_gt_720-123.tsv <==
x	y
-43.9355175932386	-17.9353409192545
-44.3877792837909	-26.5148890121452
-60.1170662303642	-25.8437732598355
-59.6640246447956	-17.1971223536409
-43.9355175932386	-17.9353409192545


==> img/tikz/mitte_gt_720-124.tsv <==
-22	-27.3492339287024
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780458	-12.3022680845346
-22	-11.826195581975


==> img/tikz/mitte_gt_720-125.tsv <==
x	y
-43.9355175932386	-17.9353409192545
-44.3877792837909	-26.5148890121452
-28.3436765664833	-27.1128121777569
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780456	-12.3022680845346
-43.7865572430242	-11.3344557163866
-43.9355175932386	-17.9353409192545


==> img/tikz/mitte_gt_720-126.tsv <==
x	y
179.260665883764	-59.4108172410433
187.689532873062	-35.9095954737166
187.826844640084	-31.5248703236235
174.597782856067	-31.6874625483946
174.424941660297	-36.7846167724754
168.413934043617	-55.7340145192687
179.260665883764	-59.4108172410433


==> img/tikz/mitte_gt_720-127.tsv <==
x	y
186.605257754631	-66.0275065505285
195.736766725036	-53.9585394291832
200.184575074166	-57.3288163609922
191.905356508245	-69.8051584141248
186.605257754631	-66.0275065505285


==> img/tikz/mitte_gt_720-128.tsv <==
x	y
179.373260171985	-60.8582977837209
188.37136244341	-48.3584845709713
195.736766725036	-53.9585394291832
186.605257754631	-66.0275065505285
179.373260171985	-60.8582977837209


==> img/tikz/mitte_gt_720-129.tsv <==
x	y
23.4839666094633	-57.4068569778247
23.9626951847759	-53.276985737644
29.1629287170934	-53.3237542026736
29.4431199899326	-46.6270202640703
29.6677654682117	-41.289853945329
29.7456018122508	-39.8098306777726
29.8583000553466	-36.956492769457
19.1608474503004	-36.3671890341836
10.8729244446588	-35.8954130481618
9.07999318006938	-35.7978328727849
8.78035773183721	-38.5945505065076
7.29249438052132	-52.433808145285
9.17142180832617	-52.6203783012199
10.962184804007	-52.7960925110715
10.7440795756962	-56.5660549224716
23.4839666094633	-57.4068569778247


==> img/tikz/mitte_gt_720-13.tsv <==
8.64887499861972	2.4976897840581
7.64855574559926	2.54171322702957
6.1476115290633	2.59320798505247
4.64648200654123	2.6280854791074
3.64561585284341	2.64162339822071
2.64464848253593	2.64703047259397
1.64357540223411	2.64401462969732
0.642386805085291	2.63227443302252
-0.358923152749043	2.61150790485849
-1.36036094608729	2.58142324467671
-2.86256368759226	2.51973065205554
-4.86243610154455	2.42856156328622
-5.35971065088959	2.4197510961255
-5.8580310584199	2.40089987702872
-6.85679087543186	2.34046533095002
-7.85578941985062	2.26850742206098
-8.85466053663923	2.18751954067165
-10.3522249370929	2.05232679649652
-11.8482284253476	1.90501211365389
-13.8400597892696	1.69565367401068
-15.3323158618849	1.53099383553733


==> img/tikz/mitte_gt_720-130.tsv <==
x	y
9.14099423977737	-72.8551375351592
21.7429136472283	-73.8469513563953
23.4839666094633	-57.4068569778247
10.7440795756962	-56.5660549224716
9.14099423977737	-72.8551375351592


==> img/tikz/mitte_gt_720-131.tsv <==
x	y
20.8705335721653	-80.0227591252134
21.7429136472283	-73.8469513563953
9.14099423977737	-72.8551375351592
7.00661301205428	-94.4884254204634
44.0625579695791	-90.9539779474143
44.2265795223485	-71.4524595773579
34.5189768866413	-71.6682199886024
34.452348182347	-79.7800620010624
20.8705335721653	-80.0227591252134


==> img/tikz/mitte_gt_720-132.tsv <==
x	y
18.619043168104	-53.1229607793505
19.1608474503004	-36.3671890341836
29.8583000553466	-36.956492769457
29.7456018122508	-39.8098306777726
29.6677654682117	-41.289853945329
29.4431199899326	-46.6270202640703
29.1629287170934	-53.3237542026736
23.9626951847759	-53.276985737644
18.619043168104	-53.1229607793504


==> img/tikz/mitte_gt_720-133.tsv <==
x	y
18.619043168104	-53.1229607793505
10.962184804007	-52.7960925110715
9.17142180832617	-52.6203783012199
7.29249438052132	-52.433808145285
8.78035773183721	-38.5945505065076
9.07999318006938	-35.7978328727849
10.8729244446588	-35.8954130481618
19.1608474503004	-36.3671890341836
18.619043168104	-53.1229607793504


==> img/tikz/mitte_gt_720-134.tsv <==
x	y
44.2265795223485	-71.4524595773579
44.48140657656	-40.4932575025572
44.5024775721485	-38.020637835583
34.1748971091302	-37.8800559875217
34.1143255008478	-40.0678093464926
34.0677887803939	-41.5964872977767
33.9125337072011	-46.9757991115613
33.185448079653	-72.0192061433844
34.5189768866413	-71.6682199886024
44.2265795223485	-71.4524595773579


==> img/tikz/mitte_gt_720-135.tsv <==
x	y
29.6677654682117	-41.289853945329
34.0677887803939	-41.5964872977767
33.9125337072011	-46.9757991115613
29.4431199899326	-46.6270202640703
29.6677654682117	-41.289853945329


==> img/tikz/mitte_gt_720-136.tsv <==
35.520554702832	22.2889693052522
34.5196294656267	22.8826286632936
34.1950874544946	23.9417991702339
34.7271388735717	25.0522872682405
35.9077575595891	25.4333053546186
36.987588946056	24.8747292849249
37.3551583721782	23.6198589935989
36.6949339833343	22.5587549005523
35.520554702832	22.2889693052522


==> img/tikz/mitte_gt_720-137.tsv <==
x	y
35.520554702832	22.2889693052522
34.5196294656267	22.8826286632936
34.1950874544946	23.9417991702339
34.7271388735717	25.0522872682405
35.9077575595891	25.4333053546186
36.987588946056	24.8747292849249
37.3551583721782	23.6198589935989
36.6949339833343	22.5587549005523
35.520554702832	22.2889693052522


==> img/tikz/mitte_gt_720-138.tsv <==
x	y
-56.7333531176662	46.2822663731431
-55.6887573034512	25.2655740524177
-63.6544829180219	25.2047580336328
-81.6179433107525	24.571675801346
-87.393970078657	24.3644264460313
-88.1704772425903	34.8984619683867
-83.4535399942527	35.3481104702296
-84.7691248627199	52.8925393096691
-79.5165038351353	53.9370343149866
-62.5708067092609	55.3898346275164
-61.0209549231	46.0485776460479
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_720-139.tsv <==
x	y
-55.6887573034512	25.2655740524177
-54.2040312035173	4.85548943379642
-56.7131060195858	4.6492226979844
-57.8276465392041	4.5624516915205
-58.9127985735553	4.47206196791227
-61.7372434389393	4.24862326373387
-63.6544829180219	25.2047580336328
-55.6887573034512	25.2655740524177


==> img/tikz/mitte_gt_720-14.tsv <==
-15.106713828865	-3.56790050559695
-13.6114945034883	-3.4215184478225
-12.1150765148801	-3.28819800933349
-11.1168932476238	-3.20876143369011
-10.1183231396406	-3.13822871325182
-9.11943481776184	-3.07690336168215
-8.12030466081102	-3.02491625974818
-7.12100337401889	-2.98237887934994
-6.12160499499653	-2.94941232831991
-5.12217986899659	-2.92611803646915
-4.12275070428823	-2.91224059326127
-3.12329734486869	-2.90721756896253
-1.62402410028747	-2.91501614767036
-0.124571805569882	-2.93946147744776
1.37507605168368	-2.97887036231345
2.87475307156195	-3.03241271736362
4.37425466855856	-3.09943491925473
5.87337427576476	-3.17928306982632
7.37191064030608	-3.27129390795674
8.86965818562368	-3.37481367331606
9.36869575005377	-3.41177080234433


==> img/tikz/mitte_gt_720-140.tsv <==
x	y
-45.1747804015445	5.55814146796588
-45.857200107484	18.3094162404938
-20.8731380552474	19.4443265430802
-20.3307846477548	7.49429288967446
-45.1747804015445	5.55814146796588


==> img/tikz/mitte_gt_720-141.tsv <==
x	y
-45.1747804015445	5.55814146796588
-45.857200107484	18.3094162404938
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-54.2040312035173	4.85548943379642
-45.1747804015445	5.55814146796588


==> img/tikz/mitte_gt_720-142.tsv <==
x	y
-56.7333531176662	46.2822663731431
-47.0466797613394	47.2959841183024
-47.3247529819541	52.8518431461267
-47.6476080837517	62.0420291731518
-63.082980553888	58.4993062217346
-62.5708067092609	55.3898346275164
-61.0209549231	46.0485776460479
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_720-143.tsv <==
x	y
-58.1531543936156	-10.7415263691467
-58.9127985735553	4.47206196791227
-57.8276465392041	4.5624516915205
-56.7131060195858	4.6492226979844
-55.8644988618167	-10.5081201000341
-56.9069241115231	-10.614970006574
-58.1531543936156	-10.7415263691467


==> img/tikz/mitte_gt_720-144.tsv <==
x	y
-80.9904985395857	13.6751891753949
-81.6179433107525	24.571675801346
-63.6544829180219	25.2047580336328
-61.7372434389393	4.24862326373387
-80.0792406771851	2.72135784093055
-80.3304955081354	6.01150358202955
-80.9904985395857	13.6751891753949


==> img/tikz/mitte_gt_720-145.tsv <==
-4.11609190776312	19.4865659107457
-3.85222974733708	30.351725747655
11.7258444393979	30.1470937639084
11.5440753606885	19.5854240483834
-4.11609190776312	19.4865659107457


==> img/tikz/mitte_gt_720-146.tsv <==
x	y
-4.11609190776312	19.4865659107457
-3.85222974733708	30.351725747655
11.7258444393979	30.1470937639084
11.5440753606885	19.5854240483834
-4.11609190776312	19.4865659107457


==> img/tikz/mitte_gt_720-147.tsv <==
x	y
-25.8938268707742	26.7041647929688
-39.1252567295831	25.7349504654543
-39.6894520980229	37.8108667861022
-26.5925765109827	39.625456827489
-25.8938268707742	26.7041647929688


==> img/tikz/mitte_gt_720-148.tsv <==
11.5440753606885	19.5854240483834
11.3916688881947	10.6553465004215
-4.33756495098324	10.4193945849224
-4.11609190776312	19.4865659107457
11.5440753606885	19.5854240483834


==> img/tikz/mitte_gt_720-149.tsv <==
x	y
11.5440753606885	19.5854240483834
11.3916688881947	10.6553465004215
-4.33756495098324	10.4193945849224
-4.11609190776312	19.4865659107457
11.5440753606885	19.5854240483834


==> img/tikz/mitte_gt_720-15.tsv <==
9.36869575005377	-3.41177080234433
10.8650712514567	-3.52962662370762
12.3602608271382	-3.65751419422666
13.8543243595428	-3.79495723675181
15.8448153681838	-3.99223451180823
17.8336759313694	-4.2045291844283
19.8211168740871	-4.43070935765242
21.8073490215341	-4.66964313642943
24.2889671436508	-4.98180320067882
25.777743913429	-5.17180380758023


==> img/tikz/mitte_gt_720-150.tsv <==
x	y
-3.85222974733708	30.351725747655
-9.61005845455795	30.2319138341899
-9.70236540603829	39.4161213668896
-4.10122984342508	39.3536279786796
-3.69375474521496	41.6330640076407
11.9310952076997	41.7474767449135
11.7258444393979	30.1470937639084
-3.85222974733708	30.351725747655


==> img/tikz/mitte_gt_720-151.tsv <==
x	y
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-56.7333531176662	46.2822663731431
-61.0209549231	46.0485776460479
-62.5708067092609	55.3898346275164
-63.082980553888	58.4993062217346
-47.6476080837517	62.0420291731518
-47.3247529819541	52.8518431461267
-47.0466797613394	47.2959841183024
-45.971810588294	25.7379565640412


==> img/tikz/mitte_gt_720-152.tsv <==
x	y
-56.7333531176662	46.2822663731431
-57.0417442764958	52.3794587139203
-47.3247529819541	52.8518431461267
-47.0466797613394	47.2959841183024
-46.9556982085904	45.3695746108005
-46.6653436357978	39.6106023897523
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_720-153.tsv <==
x	y
252.505940249486	-7.7395319098116
252.401535174049	1.52461946303442
252.439254324472	4.25279982721412
252.426475790808	6.14719237598238
252.36258077818	15.6191551931513
218.535515350706	16.7506989058267
180.86009045676	6.43914063750232
166.313765300671	0.245115368530852
166.384749955898	-12.016526946251
225.052634714952	-8.5130808253354
252.505940249486	-7.7395319098116


==> img/tikz/mitte_gt_720-154.tsv <==
x	y
110.207350054899	-76.6325244884519
112.298730797974	-62.8003929289405
124.45869054758	-64.9588115169586
121.449821211267	-77.580335481084
110.207350054899	-76.6325244884519


==> img/tikz/mitte_gt_720-155.tsv <==
x	y
104.058297909816	-61.3375179458835
102.263933065431	-75.967835216609
86.0611761550259	-74.5995833670337
69.0008803505483	-74.0777779139385
61.3436438554348	-74.6019972651275
61.5965055716661	-70.1867090269366
61.5761686793897	-65.748976659112
62.9249996916048	-65.7582835126785
62.9960391919356	-56.1573715546324
99.0081290194358	-60.4355554916154
104.058297909816	-61.3375179458835


==> img/tikz/mitte_gt_720-156.tsv <==
22.614944823972	-3.785834168582


==> img/tikz/mitte_gt_720-157.tsv <==
23.3511118903806	-4.55817748930031
22.4310160894994	-2.0535882319163


==> img/tikz/mitte_gt_720-158.tsv <==
24.0872789568469	-5.33052081002649
23.4122195480077	-3.49294417718536
22.614944823972	-3.785834168582
23.2900042326959	-5.6234108014074
24.0872789568469	-5.33052081002649


==> img/tikz/mitte_gt_720-159.tsv <==
20.2852546274504	-0.0145185004449822


==> img/tikz/mitte_gt_720-16.tsv <==
25.777743913429	-5.17180380758023
28.2610078976442	-5.48404695097115
30.2490986943029	-5.7238497542508
30.7463968510605	-5.78153187179535
34.9688365692622	-6.21414052857772
37.0810854686586	-6.42112342731033
39.1944024973661	-6.61622168389798
40.7802634185169	-6.75219092090893
42.3670067703334	-6.87728972817497
43.4253849077634	-6.95376298006778
44.432696074764	-7.0096697773175
45.44101109638	-7.05476306744885
46.4504821687996	-7.08818555197011
47.4611844940406	-7.10964470851156
48.4729487855842	-7.12064142475676
49.992107020902	-7.12162353308927
51.5124266610261	-7.10956298607088
55.0601973356656	-7.06616695116767


==> img/tikz/mitte_gt_720-160.tsv <==
20.6672697329554	-0.00684235912722642
20.6174587938109	2.47207646704822


==> img/tikz/mitte_gt_720-161.tsv <==
21.0678476632481	-0.922974055014716
21.0307220136727	0.924641619395778
20.2666918025998	0.909289336298873
20.303817452301	-0.938326337188833
21.0678476632481	-0.922974055014716


==> img/tikz/mitte_gt_720-162.tsv <==
6.73824133895377	-3.04164113745097


==> img/tikz/mitte_gt_720-163.tsv <==
8.90324494456028	-3.3021950456747
11.4571201946406	-3.60954888811314


==> img/tikz/mitte_gt_720-164.tsv <==
6.64080457799508	-3.85126606497544
10.9708117890875	-4.37237388187642
11.1656853112461	-2.75312402592043
6.83567809991245	-2.23201620992651
6.64080457799508	-3.85126606497544


==> img/tikz/mitte_gt_720-165.tsv <==
-2.67899469062545	-10.1759385140951


==> img/tikz/mitte_gt_720-166.tsv <==
-3.33321906194461	-10.6229555406489
0.124746264613828	-10.1295627815858


==> img/tikz/mitte_gt_720-167.tsv <==
-3.98744343332144	-11.0699725671948
-2.580082907885	-10.869166189303
-2.67899469062545	-10.1759385140951
-4.08635521594655	-10.3767448920027
-3.98744343332144	-11.0699725671948


==> img/tikz/mitte_gt_720-168.tsv <==
-2.29048397088301	-2.23992329140506


==> img/tikz/mitte_gt_720-169.tsv <==
-3.16670931885222	-2.98013748509767
0.650109275643361	-2.60118650502495


==> img/tikz/mitte_gt_720-17.tsv <==
62	-5.12046939344376
28.8706605348501	-0.727263105732376
29.1993028799846	1.75104159943071
62	-2.59858417568229


==> img/tikz/mitte_gt_720-170.tsv <==
-4.04293466682143	-3.72035167879028
-2.16204110562899	-3.53360807546745
-2.29048397088301	-2.23992329140506
-4.17137753207545	-2.42666689472789
-4.04293466682143	-3.72035167879028


==> img/tikz/mitte_gt_720-171.tsv <==
39.5797216109433	-6.37121608501363


==> img/tikz/mitte_gt_720-172.tsv <==
41.978584401772	-6.44508969855437
46.7054147934117	-6.59065368952527


==> img/tikz/mitte_gt_720-173.tsv <==
39.5542598517448	-7.19802370687875
44.3519854334022	-7.34577093396023
44.4029089517991	-5.69215569022998
39.6051833701417	-5.5444084631485
39.5542598517448	-7.19802370687875


==> img/tikz/mitte_gt_720-174.tsv <==
51.4524867909683	-6.84375964368675


==> img/tikz/mitte_gt_720-175.tsv <==
53.8290650319577	-6.50928114743334
57.7197383551439	-5.96170962628249


==> img/tikz/mitte_gt_720-176.tsv <==
51.5918528310739	-7.83400057743231
56.3450093130526	-7.16504358492551
56.0662772328415	-5.18456171743438
51.3131207508627	-5.85351870994118
51.5918528310739	-7.83400057743231


==> img/tikz/mitte_gt_720-177.tsv <==
24.896321330991	1.24711374426271


==> img/tikz/mitte_gt_720-178.tsv <==
27.2433360906736	0.745594335035168
27.0923942275096	0.777848190163017


==> img/tikz/mitte_gt_720-179.tsv <==
29.7627861069498	1.05103889343984
25.0687565875846	2.05407771189493
24.7238860743974	0.440149776630488
29.4179155937626	-0.562889041824594
29.7627861069498	1.05103889343984


==> img/tikz/mitte_gt_720-18.tsv <==
43.3644534462922	-8.20330879530904
43.3847836791597	-5.70339146025116
59.6708217599867	-5.83583541847938
59.650491527245	-8.33575275261448
43.3644534462922	-8.20330879530904


==> img/tikz/mitte_gt_720-180.tsv <==
33.0347199347567	-0.277233375706224


==> img/tikz/mitte_gt_720-181.tsv <==
35.3976159077632	-0.697617272578782
34.3941812901153	-0.519095763531162


==> img/tikz/mitte_gt_720-182.tsv <==
37.8813973491656	-0.438527505991139
33.1556054031526	0.402240287753976
32.9138344663608	-0.956707039166417
37.6396264123738	-1.79747483291154
37.8813973491656	-0.438527505991139


==> img/tikz/mitte_gt_720-19.tsv <==
25.6233836701717	-6.41257360785355
25.8745424210687	-3.92522174572561
43.5797451512723	-5.71299317794888
43.3285864005011	-8.20034503915404
25.6233836701717	-6.41257360785355


==> img/tikz/mitte_gt_720-2.tsv <==
0.0258057619222169	-5.77901435272823e-06
0.0258160443640463	-5.78436303624516e-06


==> img/tikz/mitte_gt_720-20.tsv <==
29.3139134127332	1.73291183954298
28.89030483738	-0.730937947937328
26.752373405411	-0.363364367249019
27.1759819807641	2.10048542023129
29.3139134127332	1.73291183954298


==> img/tikz/mitte_gt_720-21.tsv <==
27.5295237156666	2.00428246735962
26.7073765985077	-0.356665248703951
24.5101100086608	0.408483585818626
25.3322571258198	2.7694313018822
27.5295237156666	2.00428246735962


==> img/tikz/mitte_gt_720-22.tsv <==
23.7667527829461	-5.82690969108921
24.546984418995	-3.45178051756511
26.3067999650722	-4.02988118559454
25.5265683288975	-6.40501036004143
23.7667527829461	-5.82690969108921


==> img/tikz/mitte_gt_720-23.tsv <==
21.7232565584984	-4.53024145589982
23.0648955390539	-2.42073799612542
25.1139593350938	-3.72393749956411
23.7723203545383	-5.83344095933851
21.7232565584984	-4.53024145589982


==> img/tikz/mitte_gt_720-24.tsv <==
25.7562526606475	2.57445850092446
24.5146870294627	0.404547261905602
22.4772344694297	1.57032355227012
23.7188001010759	3.74023479122608
25.7562526606475	2.57445850092446


==> img/tikz/mitte_gt_720-25.tsv <==
29.2069633429829	1.75005953292895
28.9205330159261	-0.733477797098285
17.4654825757519	0.58765146733991
17.7519129026829	3.07118879644436
29.2069633429829	1.75005953292895


==> img/tikz/mitte_gt_720-26.tsv <==
24.1665457921358	3.40959587600928
22.4762452850131	1.56761753855722
20.739549673429	3.16130483223692
22.4298501805517	5.00328316968898
24.1665457921358	3.40959587600928


==> img/tikz/mitte_gt_720-27.tsv <==
19.149026326081	-1.47239128419519
21.0637482720565	0.135041411278774
23.6013627006307	-2.88768299442238
21.6866407543196	-4.49511568891065
19.149026326081	-1.47239128419519


==> img/tikz/mitte_gt_720-28.tsv <==
22.8369300432038	4.51582345500035
20.7254696570422	3.17726638207757
19.4631746893007	5.16842975685993
21.5746350746654	6.50698683083129
22.8369300432038	4.51582345500035


==> img/tikz/mitte_gt_720-29.tsv <==
17.5774456625025	1.44016300661538
19.7752016152304	2.63174547152754
21.3511011887646	-0.274845360545491
19.1533452360367	-1.46642782545765
17.5774456625025	1.44016300661538


==> img/tikz/mitte_gt_720-3.tsv <==
0.0258160443640463	-5.78436303624516e-06
0.0277117747892043	-6.7716622728746e-06


==> img/tikz/mitte_gt_720-30.tsv <==
21.8351567873141	5.96462793355762
19.4690996333746	5.15730300280524
18.6982840737805	7.41636078780877
21.06434122772	8.22368571856114
21.8351567873141	5.96462793355762


==> img/tikz/mitte_gt_720-31.tsv <==
21.1858252646591	7.65936464902813
18.6937794497881	7.46009684514144
18.3012931197132	12.3685361336926
20.7933389345842	12.5678039375793
21.1858252646591	7.65936464902813


==> img/tikz/mitte_gt_720-32.tsv <==
19.9200330441886	2.91906011100868
17.4877224588303	3.49687082203493
17.8902866479982	5.19147619912391
20.3225972333566	4.61366548809766
19.9200330441886	2.91906011100868


==> img/tikz/mitte_gt_720-33.tsv <==
9.23345342931966	-4.65443458859441
9.50007389394665	-2.16869254131844
25.912986234551	-3.92914001762327
25.6463657697982	-6.41488206582203
9.23345342931966	-4.65443458859441


==> img/tikz/mitte_gt_720-34.tsv <==
20.3236207524544	4.65235689430778
17.8285749223833	4.80966647630287
18.3128361768214	12.4904066329638
20.8078820068925	12.3330970509687
20.3236207524544	4.65235689430778


==> img/tikz/mitte_gt_720-35.tsv <==
18.9613199120284	0.824520839062377
16.6888671872983	1.86661421971662
17.6613312689259	3.98722902543232
19.933783993656	2.94513564477807
18.9613199120284	0.824520839062377


==> img/tikz/mitte_gt_720-36.tsv <==
16.3025161838074	4.39103140206344
18.5965080335339	5.38481276150269
19.8949321898153	2.38759973923818
17.6009403400888	1.39381837979893
16.3025161838074	4.39103140206344


==> img/tikz/mitte_gt_720-37.tsv <==
16.977164021432	-1.34373200307621
15.1395429789073	0.351304545828658
17.0925652929808	2.46861281510205
18.9301863359669	0.773576266134278
16.977164021432	-1.34373200307621


==> img/tikz/mitte_gt_720-38.tsv <==
20.8048467275991	12.2843036899254
18.3070893682557	12.3901723434406
19.3078033320935	36
nan	nan
21.8100479855183	36
20.8048467275991	12.2843036899254


==> img/tikz/mitte_gt_720-39.tsv <==
15.559074051728	7.08217939062356
17.9693556833098	7.74591311464233
18.7058029084996	5.07157978460841
16.2955212769178	4.40784606058964
15.559074051728	7.08217939062356


==> img/tikz/mitte_gt_720-4.tsv <==
-2.42216640663214	-0.925730997163624
-2.42120084079421	0.928268751402328
2.47379849536023	0.925719428437552
2.4728329295223	-0.9282803201284
-2.42216640663214	-0.925730997163624


==> img/tikz/mitte_gt_720-40.tsv <==
15.2631181114223	9.26818042809212
17.7404776765337	9.60387312464577
18.0313058736636	7.45760654117208
15.5539463085522	7.12191384461843
15.2631181114223	9.26818042809212


==> img/tikz/mitte_gt_720-41.tsv <==
15.3181400327819	9.79840958523916
17.7526027765966	9.22973467907056
17.0052152132928	6.03021389931326
14.570752469478	6.59888880548186
15.3181400327819	9.79840958523916


==> img/tikz/mitte_gt_720-42.tsv <==
14.2320815838974	-3.14414534463614
12.8574990283966	-1.05595885854743
15.5930522240074	0.74476331244027
16.967634779634	-1.34342317272565
14.2320815838974	-3.14414534463614


==> img/tikz/mitte_gt_720-43.tsv <==
16.4338984735837	27.8816905241702
18.9288300020594	27.7225784062646
17.7503043903019	9.2429004060224
15.2553728609034	9.40201252405376
16.4338984735837	27.8816905241702


==> img/tikz/mitte_gt_720-44.tsv <==
14.9445158023512	7.36592893536906
16.9826942114402	5.91823118594714
15.2142832633719	3.42852847360016
13.1761048541571	4.8762262220993
14.9445158023512	7.36592893536906


==> img/tikz/mitte_gt_720-45.tsv <==
19.1908046672292	36
18.9258219370239	27.6803908554916
16.4270890312567	27.759976453514
16.689536930289	36


==> img/tikz/mitte_gt_720-46.tsv <==
11.760583642731	-4.28284063298285
10.7107516324016	-2.01395263479197
13.2432009450851	-0.842168767925161
14.2930329554144	-3.11105676611604
11.760583642731	-4.28284063298285


==> img/tikz/mitte_gt_720-47.tsv <==
17.7448121133694	3.07222820120459
17.5587247931572	0.579163519427759
8.52527948769321	1.25343789432243
8.71136680790544	3.74650257609927
17.7448121133694	3.07222820120459


==> img/tikz/mitte_gt_720-48.tsv <==
13.9198380730305	5.56299857310781
15.1972884074036	3.41401726893027
12.5940452774875	1.86653344475499
11.31659494345	4.01551474794685
13.9198380730305	5.56299857310781


==> img/tikz/mitte_gt_720-49.tsv <==
9.48175101098938	-4.65962954302326
9.08539248157859	-2.19124952525013
11.2431341139197	-1.84477155396487
11.6394926432047	-4.31315157266078
9.48175101098938	-4.65962954302326


==> img/tikz/mitte_gt_720-5.tsv <==
55.4374714710341	-3.0809136036867
53.9416919933593	-2.89416691443802
51.9492169151399	-2.63122987375927
48.9627633227411	-2.22024248425444
42.9919716192104	-1.38269069689424
37.5183022659971	-0.618117469788729
34.0335088237801	-0.142897217907532
31.0449291176687	0.252605444478313
29.0512293161766	0.509734688815655


==> img/tikz/mitte_gt_720-50.tsv <==
12.142932686398	4.33103416506733
12.5433785651032	1.86331394208507
8.67695132290461	1.23589481990737
8.2765054441994	3.70361504288963
12.142932686398	4.33103416506733


==> img/tikz/mitte_gt_720-51.tsv <==
8.68976415339785	3.7471790464028
8.64774646844165	1.24753216820299
0.601497650432961	1.3827851716006
0.643515335389161	3.88243204980041
8.68976415339785	3.7471790464028


==> img/tikz/mitte_gt_720-52.tsv <==
-3.22243302962019	-4.15423265254168
-3.12153996604893	-1.65626936434714
9.46783143420762	-2.16475572056357
9.36693837063636	-4.66271900875811
-3.22243302962019	-4.15423265254168


==> img/tikz/mitte_gt_720-53.tsv <==
0.623467276219788	3.88275837113926
0.740416253703161	1.38549528111136
-8.83574100741723	0.937035603446242
-8.9526899850264	3.43429869255136
0.623467276219788	3.88275837113926


==> img/tikz/mitte_gt_720-54.tsv <==
-13.5995122293007	-4.67243282143028
-13.7219554990956	-2.1754330920505
-3.13527961871019	-1.65630319540192
-3.01283634878954	-4.15330292385891
-13.5995122293007	-4.67243282143028


==> img/tikz/mitte_gt_720-55.tsv <==
-8.97100556077837	3.4322676807593
-8.69689685105055	0.947340234191984
-22	-0.520105604119891
nan	nan
-22	1.99505837303968
-8.97100556077837	3.4322676807593


==> img/tikz/mitte_gt_720-56.tsv <==
-22	-3.15138726560443
-13.7365781409613	-2.17760926629789
-13.4439976783427	-4.66042957235047
-22	-5.6686858329729


==> img/tikz/mitte_gt_720-57.tsv <==
62	2.82770593171308
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
28.3892235327065	36


==> img/tikz/mitte_gt_720-58.tsv <==
x	y
63.178182113267	2.67656052065872
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
29.8855995707671	50.4230162612454
46.5766423251477	48.838035454208
55.6100257243245	48.2408205058309
67.0388951222508	45.5341812508932
64.7749597950768	16.7936066175225
63.178182113267	2.67656052065872


==> img/tikz/mitte_gt_720-59.tsv <==
x	y
140.168454492534	-7.10759555560248
75.1964788846083	2.39492251898828
78.2090940357054	26.0704685460268
94.8155751591	23.6781452697182
93.4184594677406	14.4533428667914
113.62151702175	11.2260252823835
111.834352612754	24.2702160881704
129.630189044522	27.1745517253605
137.626853184772	27.9704931857967
138.041663854662	15.2297101120316
143.313624050742	14.6140061750166
140.168454492534	-7.10759555560248


==> img/tikz/mitte_gt_720-6.tsv <==
29.0512293161766	0.509734688815655
28.5449636858816	0.565238137149382
28.0355022064594	0.642058639465528
27.5248604950886	0.740234279751157
27.0150575020933	0.85981278440109
26.508109835149	1.00083210237168
26.0060350934864	1.16333004932408
25.5108515963345	1.34736452885138
25.0245762225906	1.5529532696685
24.5492263003895	1.78015430860081
24.0868217702898	2.02901523422835
23.6393765393739	2.29955418228234
23.2089109078326	2.59182878347891
22.7974414840647	2.90587698949563
22.4069848763325	3.24173675014872
22.0395600342474	3.59945579005034
21.6971845572812	3.97907192576869
21.3818657758829	4.38061427888642
21.0947367728494	4.80344394070143
20.8353088688403	5.24564940171028
20.602920174657	5.70518128710872
20.3969085296274	6.18001044048841
20.2166130352805	6.66808735198298
20.0613708111976	7.1673627790977
19.9305206879267	7.67580743311472
19.8233964528892	8.19136243463684
19.7388177387548	8.71206927431237
19.6742836660358	9.23612927812965
19.6270902342272	9.7617714628061
19.5945341624762	10.2872449330382
19.5739124411206	10.8107785704655
19.5625190878653	11.3306016629154
19.556597697358	12.3520933485417


==> img/tikz/mitte_gt_720-60.tsv <==
x	y
-175.654784359638	58.8625172713961
-184.698307879051	86.2174343796522
-198.705342382471	81.6137138538601
-192.226458740981	62.0225438600552
-209.838092245296	56.2497331993606
-218.147930151692	81.3862637937212
-231.430885879339	77.0293353311036
-220.556279926396	44.1291128734065
-175.654784359638	58.8625172713961


==> img/tikz/mitte_gt_720-61.tsv <==
x	y
-180.882360811207	-1.95961844409946
-180.090790892643	5.68214532396939
-206.447223801453	8.42268944310114
-207.240116209442	0.769888781596486
-180.882360811207	-1.95961844409946


==> img/tikz/mitte_gt_720-62.tsv <==
x	y
-151.294112658117	26.5195012795021
-136.558232616773	27.4717583989518
-145.602241496424	68.8156514080464
-146.42295385198	88.3823214864138
-160.085304616045	87.7906636350855
-159.150982735919	65.208410151843
-151.294112658117	26.5195012795021


==> img/tikz/mitte_gt_720-63.tsv <==
x	y
-154.419603731331	12.4002534259928
-151.006345233597	12.7416496494625
-149.848835597537	12.9351491669389
-148.543518304323	12.8752513607066
-148.817536368644	16.8289931058257
-137.81932802589	17.5917940487692
-135.130404441261	17.8655553158566
-134.437666894641	8.83145130306091
-134.15810487968	6.98262964041373
-137.010018357481	6.71773547381231
-139.417585698834	6.48773569787042
-140.079797665212	-4.58596119136968
-147.563585665636	-4.54942187922984
-147.967606831818	-7.46768826099353
-159.424872357798	-6.6283865914501
-159.286464455115	-3.56542051744655
-161.425518705055	-3.49248478879005
-170.690393014578	-2.77750888613279
-169.849858878674	6.29182929829321
-160.404318085815	5.71141238111467
-153.84427740377	5.44141307065836
-154.129776783705	8.33256587158428
-154.419603731331	12.4002534259928


==> img/tikz/mitte_gt_720-64.tsv <==
x	y
-171.036325516521	23.3723152884631
-175.300994247022	51.0125547774748
-190.367015230421	47.6816303717578
-185.938123335037	20.9507942577557
-184.780614076847	21.1443009646272
-174.687904158624	22.7914446890953
-173.652022653879	22.9663222257372
-171.036325516521	23.3723152884631


==> img/tikz/mitte_gt_720-65.tsv <==
x	y
-120.589904234663	-55.5263656971168
-136.534134289982	-53.1489858131688
-135.077925219808	-43.2594417543315
-132.816620536987	-29.0114060228644
-117.158054578346	-31.2864184684077
-117.515843909484	-32.7991726934948
-120.589904234663	-55.5263656971168


==> img/tikz/mitte_gt_720-66.tsv <==
x	y
122.410427073205	-28.1158759034348
123.413018022012	-18.7640850327207
64.3655438939296	-10.9993437506621
63.0829651550744	-23.0494707117626
59.0501833674879	-23.8184477283618
59.2019323340016	-31.307580822496
122.410427073205	-28.1158759034348


==> img/tikz/mitte_gt_720-67.tsv <==
x	y
158.026804872796	-54.017857042265
159.326333037086	-50.0674817703142
160.293722959086	-50.3882334701094
165.718411597535	-33.8978353744451
166.139981847135	-32.594547915873
123.854054965065	-37.287338826155
126.362765264641	-38.234716583074
132.343452536096	-40.180912413692
130.820103133029	-44.798130996718
158.026804872796	-54.017857042265


==> img/tikz/mitte_gt_720-68.tsv <==
x	y
-170.364123922788	19.0783571243561
-173.081876956472	18.752128356906
-174.036137279211	18.634403059082
-184.112607019021	17.4220625369489
-185.081560951721	17.3061442800367
-183.940649509056	9.85208502340312
-169.48463624161	11.1972752134264
-170.364123922788	19.0783571243561


==> img/tikz/mitte_gt_720-69.tsv <==
x	y
-170.364123922788	19.0783571243561
-151.568403611553	21.3228598851595
-151.006345233597	12.7416496494625
-154.419603731331	12.4002534259928
-169.48463624161	11.1972752134264
-170.364123922788	19.0783571243561


==> img/tikz/mitte_gt_720-7.tsv <==
19.556597697358	12.3520933485417
19.7434327604264	16.3908812436354
19.9415522381537	20.428847343253
20.0764791523545	23.4585991381365
20.2214077140312	26.9933078074745
20.3419493572898	30.0216497984671


==> img/tikz/mitte_gt_720-70.tsv <==
x	y
-88.1704772425903	34.8984619683867
-94.8182944170185	34.3953381843714
-96.6832892300316	50.5065992139268
-84.7691248627199	52.8925393096691
-83.4535399942527	35.3481104702296
-88.1704772425903	34.8984619683867


==> img/tikz/mitte_gt_720-71.tsv <==
-9.61005845455795	30.2319138341899
-9.57944693484553	26.5433277895577
-22	26.6657770976867


==> img/tikz/mitte_gt_720-72.tsv <==
x	y
-9.61005845455795	30.2319138341899
-9.57944693484553	26.5433277895577
-25.8938268707742	26.7041647929688
-26.5925765109827	39.625456827489
-9.70236540603829	39.4161213668896
-9.61005845455795	30.2319138341899


==> img/tikz/mitte_gt_720-73.tsv <==
x	y
63.1549772598978	-41.7848547615525
62.9960391919356	-56.1573715546324
62.9249996916048	-65.7582835126785
61.5761686793897	-65.748976659112
51.2399291180847	-65.6184919173341
51.5079520331998	-41.6385533010136
63.1549772598978	-41.7848547615525


==> img/tikz/mitte_gt_720-74.tsv <==
x	y
188.891599029382	27.0772840152526
150.843131833965	6.22739186004309
144.811218080763	18.7191914754813
141.822728905917	47.3226716489146
152.250338312431	48.9616055052126
154.356906650646	23.6139598316012
174.828905976282	34.1966139879614
167.381978212707	52.21636434703
174.052487480669	54.2956049319242
181.670066499363	37.7220371617567
198.36758417937	45.4542851330553
193.72943942465	59.9360874743914
207.112244026095	65.2205666129585
216.873432366705	39.4676287460192
188.891599029382	27.0772840152526


==> img/tikz/mitte_gt_720-75.tsv <==
52.6571402554186	18.0842807966959
62	17.0891687806682
nan	nan
54.0913930191937	32.4565422622803
52.6571402554186	18.0842807966959


==> img/tikz/mitte_gt_720-76.tsv <==
x	y
52.6571402554186	18.0842807966959
64.7749597950768	16.7936066175225
67.0388951222508	45.5341812508932
55.6100257243245	48.2408205058309
54.0913930191937	32.4565422622803
52.6571402554186	18.0842807966959


==> img/tikz/mitte_gt_720-77.tsv <==
43.35135438912	19.0734432986737
45.0552645716179	33.3340972163027
nan	nan
28.3905645211596	36
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_720-78.tsv <==
x	y
43.35135438912	19.0734432986737
45.0552645716179	33.3340972163027
46.5766423251477	48.838035454208
29.8855995707671	50.4230162612454
27.4255895027585	26.6906193364841
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_720-79.tsv <==
43.35135438912	19.0734432986737
62	17.0891687806682
nan	nan
62	-7.73969929619854
62	-7.73969929619854
nan	nan
62	2.82770593171308
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_720-8.tsv <==
17.7992558430209	30.2795322873686
17.6767723441603	27.7301320376003
17.5437722511029	25.1810855784549
17.3716439394296	22.1231909065016
17.1874222180613	19.0668540502602
16.8967004758376	14.4838309935531
16.729765283449	11.9366050658946
16.6555817286489	10.9180909925343
16.6138011457147	10.4093015913205
16.5647772019086	9.90137853954066
16.5074305182363	9.39445889373523


==> img/tikz/mitte_gt_720-80.tsv <==
x	y
43.35135438912	19.0734432986737
52.6571402554186	18.0842807966959
64.7749597950768	16.7936066175225
63.178182113267	2.67656052065872
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_720-81.tsv <==
x	y
54.0913930191937	32.4565422622803
55.6100257243245	48.2408205058309
46.5766423251477	48.838035454208
45.0552645716179	33.3340972163027
54.0913930191937	32.4565422622803


==> img/tikz/mitte_gt_720-82.tsv <==
x	y
-120.589904234663	-55.5263656971168
-136.534134289982	-53.1489858131688
-135.077925219808	-43.2594417543315
-140.188505956288	-42.4846601049709
-144.88166410824	-41.7724729984327
-149.181107814608	-40.9519602800163
-150.711763819976	-40.6627191234005
-161.917353812118	-66.9808493348736
-159.941500140955	-67.4704967819263
-158.587982188194	-67.8051288637795
-142.64583131453	-72.1981993879839
-141.834630515798	-68.4564600620407
-131.04668647405	-70.187810243221
-123.231936881384	-71.0491298359921
-120.589904234663	-55.5263656971168


==> img/tikz/mitte_gt_720-83.tsv <==
x	y
198.514309182267	-41.8237473175212
198.822791571567	-31.8712555656356
187.826844640084	-31.5248703236235
187.689532873062	-35.9095954737166
187.524369458152	-41.489300525561
198.514309182267	-41.8237473175212


==> img/tikz/mitte_gt_720-84.tsv <==
x	y
-117.969772388429	44.268105640506
-104.953498599235	46.2159982204707
-100.46308019246	17.3830698234372
-94.6460038968991	17.7420780304831
-92.7094895600142	1.6668071262606
-111.510625521634	-0.621630385712633
-117.969772388429	44.268105640506


==> img/tikz/mitte_gt_720-85.tsv <==
x	y
-24.9464045077626	-53.7952460814208
-26.1700305422806	-62.8846184610201
-23.3014217887334	-63.2714417570795
-18.584636274313	-63.8522414435885
-17.3664320872914	-54.8070019239706
-15.3413690957003	-55.0787587343148
-15.3927529928566	-41.8675693965587
-24.9047938567296	-41.8275156591925
-24.9464045077626	-53.7952460814208


==> img/tikz/mitte_gt_720-86.tsv <==
x	y
-40.706808973649	-53.680238779193
-54.0224261764985	-53.0934946663514
-53.5882881862897	-42.2381063074128
-39.4655800646673	-42.8122259106286
-40.706808973649	-53.680238779193


==> img/tikz/mitte_gt_720-87.tsv <==
x	y
-54.1245227814266	-55.6793339769639
-54.0224261764985	-53.0934946663514
-53.5882881862897	-42.2381063074128
-65.7363043732205	-41.7391574366431
-67.0828456291108	-55.1590132338145
-54.1245227814266	-55.6793339769639


==> img/tikz/mitte_gt_720-88.tsv <==
x	y
-104.444967104215	-49.1252764338456
-106.316170583167	-66.0197458034609
-116.216061664037	-65.1928860730243
-114.764097243644	-47.4627988466203
-104.444967104215	-49.1252764338456


==> img/tikz/mitte_gt_720-89.tsv <==
x	y
-39.4655800646673	-42.8122259106286
-29.5053178117165	-43.2098475434919
-31.242576127234	-66.1016366078832
-42.0466521714963	-65.409713076559
-40.706808973649	-53.680238779193
-39.4655800646673	-42.8122259106286


==> img/tikz/mitte_gt_720-9.tsv <==
29.0512293161766	0.509734688815655
26.0726206845788	0.883410449222474
23.5888569105828	1.18231889217254
21.6007230379675	1.41038999483114
19.6115298727646	1.62632293774425
17.6212166026736	1.82797631143748
16.1277144844735	1.96858250958941
14.633523031001	2.09903879880911
13.1385975132025	2.2182915636924
11.6428844667594	2.32523791916435
10.1463293475972	2.41874484915919
8.64887499861972	2.4976897840581


==> img/tikz/mitte_gt_720-90.tsv <==
x	y
-3.99181943513372	-56.6107031079086
-15.3413690957003	-55.0787587343148
-17.3664320872914	-54.8070019239706
-18.584636274313	-63.8522414435885
-23.3014217887334	-63.2714417570795
-25.0657946953089	-76.4494489506641
-6.82289049203685	-78.8750046332557
-3.99181943513372	-56.6107031079086


==> img/tikz/mitte_gt_720-91.tsv <==
x	y
-3.99181943513372	-56.6107031079086
-3.94440087432811	-53.9845290640008
-3.68010906272669	-39.3002007427336
-3.64053889738157	-36.919461617116
-15.3820184875335	-36.5712664380967
-15.3911418701134	-38.7653532742072
-15.3927529928566	-41.8675693965587
-15.3413690957003	-55.0787587343148
-3.99181943513372	-56.6107031079086


==> img/tikz/mitte_gt_720-92.tsv <==
x	y
-93.9899032939853	-37.6892683947323
-95.5236912745349	-50.5708676937214
-104.444967104215	-49.1252764338456
-114.764097243644	-47.4627988466203
-113.131141149397	-35.4110108688903
-93.9899032939853	-37.6892683947323


==> img/tikz/mitte_gt_720-93.tsv <==
x	y
-79.2585101716454	-39.5590338827047
-65.7363043732205	-41.7391574366431
-67.0828456291108	-55.1590132338145
-81.4017704201382	-52.8471941291096
-95.5236912745349	-50.5708676937214
-93.9899032939853	-37.6892683947323
-79.2585101716454	-39.5590338827047


==> img/tikz/mitte_gt_720-94.tsv <==
x	y
-42.4273870792361	-68.0172441192463
-31.4545841909941	-68.8531438518884
-32.3701818918922	-80.892458108704
-37.9484090406857	-80.4631984534519
-43.3356145053766	-80.0574650377887
-42.4273870792361	-68.0172441192463


==> img/tikz/mitte_gt_720-95.tsv <==
x	y
-199.780083753095	-59.7437089550411
-194.516704867105	-61.2764489724638
-181.263836887199	-65.1591455446981
-177.51796355905	-55.1482703604605
-189.970284066375	-50.154516768871
-196.480146963366	-47.538726348984
-199.780083753095	-59.7437089550411


==> img/tikz/mitte_gt_720-96.tsv <==
x	y
-197.450451610021	-22.219251464182
-216.757520243624	-19.6521382155053
-218.357593200436	-31.7415791206015
-205.991376872628	-33.3758604523111
-199.04920785337	-34.2976536309979
-197.450451610021	-22.219251464182


==> img/tikz/mitte_gt_720-97.tsv <==
x	y
-177.51796355905	-55.1482703604605
-174.194557108233	-46.9333908293252
-169.740773066883	-33.7168620406094
-183.188609363184	-32.0837478956158
-186.916875192169	-42.981595260623
-189.970284066375	-50.154516768871
-177.51796355905	-55.1482703604605


==> img/tikz/mitte_gt_720-98.tsv <==
x	y
-169.740773066883	-33.7168620406094
-164.823983340264	-21.16213586375
-192.809002087208	-17.7170213266113
-194.366207274623	-30.7301393449352
-183.188609363184	-32.0837478956158
-169.740773066883	-33.7168620406094


==> img/tikz/mitte_gt_720-99.tsv <==
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780458	-12.3022680845346
-0.534394052458438	-5.51618876099679
-22	-7.45516145381281
nan	nan
-22	-27.3492339287024
8.83025625274352	-28.4982431962749


==> img/tikz/mitte_gt_735-1.tsv <==
0.0264641535016084	-6.13640277266278e-06


==> img/tikz/mitte_gt_735-10.tsv <==
9.36869575005377	-3.41177080234433
9.87664391979853	-3.39170897649318
10.3787927286285	-3.32904333235601
10.8719390707087	-3.22808067622875
11.3561893748449	-3.09263029558231
11.8316456576859	-2.92654124668803
12.298410655396	-2.7336424996994
12.7565890866639	-2.51776329222022
13.2062817057275	-2.2827323251553
13.6475952127195	-2.03237910717127
14.0806300023613	-1.77054238132477
14.5062438113106	-1.50070997281843
15.3477564530606	-0.946963834498703
15.7686432232859	-0.665728406028755
16.1775385952061	-0.367002923147577
16.5570580227401	-0.0316739629534588
16.9064555254452	0.334668001284765
17.2353450923088	0.713373422893326
17.8921907203602	1.49188373501616
18.1521024697036	1.91489249719796
18.3618031280423	2.37368153702828
18.5572256430892	2.84502427695837
18.7304604597867	3.31986612958861
18.8739305358776	3.80268158736205
18.9885088735362	4.29371496603504
19.0798592327462	4.7906701804968
19.1536997796352	5.29121344858053
19.215425664504	5.79316604337614
19.2672381794913	6.29577370844468
19.3095233861037	6.79908473825722
19.3426441971805	7.30314049189267
19.367139982582	7.80798854713402
19.4813307645112	10.8387909416788
19.556597697358	12.3520933485417


==> img/tikz/mitte_gt_735-100.tsv <==
x	y
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780456	-12.3022680845346
-0.534394052458439	-5.51618876099679
-28.2375596238962	-8.01859571278986
-55.8644988618167	-10.5081201000341
-56.9069241115231	-10.614970006574
-58.1531543936156	-10.7415263691467
-75.5385691886381	-12.6777541339533
-75.6978364092585	-16.4549574373755
-82.3166350164946	-16.1776304833933
-82.6809223560597	-24.8912071935008
-76.062133832423	-25.1685336197067
-60.1170662303642	-25.8437732598355
-44.3877792837909	-26.5148890121452
-28.3436765664833	-27.1128121777569
8.83025625274352	-28.4982431962749


==> img/tikz/mitte_gt_735-101.tsv <==
x	y
-120.316665140757	53.3154633889781
-100.098281398747	57.2998651486272
-101.666416188064	66.553754345902
-111.399777907662	64.9184878430486
-115.681279572231	85.3928528849298
-111.95698336304	85.8975378747076
-112.98312621753	92.5870867828074
-126.242881603191	91.2067414790191
-123.541167717037	71.8340852186578
-120.316665140757	53.3154633889781


==> img/tikz/mitte_gt_735-102.tsv <==
x	y
234.69860011901	-110.401425127243
234.708014637156	-113.594616249879
233.803005868203	-117.671977560305
231.913507920379	-121.628068695952
229.214786852902	-125.674881614972
225.428343996175	-128.803702367806
221.151998959918	-131.065771703192
216.550949997745	-132.694241723502
211.524675747278	-132.870323744651
206.848167106905	-131.902281944391
203.809936824111	-130.531234823431
198.955483205596	-127.738064726508
200.651984442342	-125.348607605723
198.13143056194	-123.044519910438
196.254898884116	-120.41655692486
195.414457104305	-119.125825250138
197.81554071565	-115.557542089454
197.222470022217	-112.561264216471
197.069577030522	-108.958399079476
198.069094850556	-105.687883188477
200.53669812717	-106.78703668029
201.763084617418	-104.944478558196
203.646710304558	-105.758900000817
207.39025611368	-99.4663515028888
199.009818062774	-94.6596548793289
196.272114405404	-94.3000403724561
193.178623403807	-96.707828913289
191.236189087475	-99.4589997656027
189.569547565841	-103.24095018233
189.036846443386	-107.565775069175
186.792070482591	-106.29247115444
185.764057131112	-108.159466009388
181.729208622679	-105.736068953293
175.184190914256	-101.469082987152
176.308683564786	-98.818763040461
176.526108351089	-97.0535278433804
176.297132793519	-92.4332851635866
174.449084814025	-91.2088522738788
174.58908229307	-88.4372718157547
175.248117835111	-84.7216126099548
176.977141350808	-81.4625467584253
179.048204971862	-78.2120102036313
200.893692886925	-91.475669198041
208.640936342049	-96.215573795529
211.962658933375	-95.2247186631771
215.931086186859	-95.5231360853062
219.797037175278	-96.5929409305728
223.200211814051	-98.2105501189386
225.839764184635	-101.122912457522
229.101550506254	-105.523136757452
229.878156058815	-107.63481867468
234.69860011901	-110.401425127243


==> img/tikz/mitte_gt_735-103.tsv <==
x	y
-173.652022653879	22.9663222257372
-173.081876956472	18.752128356906
-174.036137279211	18.634403059082
-174.687904158624	22.7914446890953
-173.652022653879	22.9663222257372


==> img/tikz/mitte_gt_735-104.tsv <==
x	y
-185.081560951721	17.3061442800367
-185.938123335037	20.9507942577557
-184.780614076847	21.1443009646272
-184.112607019021	17.4220625369489
-185.081560951721	17.3061442800367


==> img/tikz/mitte_gt_735-105.tsv <==
x	y
-103.273891657798	-21.258176532397
-107.596507624287	-21.6555840314562
-107.945567405665	-17.8269978191073
-103.624307043787	-17.4406228691431
-103.273891657798	-21.258176532397


==> img/tikz/mitte_gt_735-106.tsv <==
x	y
-88.6776710929897	-16.2904485572664
-87.9496222367456	-22.6745071775242
-95.3015234427193	-23.5053372861998
-96.0295799733356	-17.121279550354
-88.6776710929897	-16.2904485572664


==> img/tikz/mitte_gt_735-107.tsv <==
x	y
-132.816620536987	-29.0114060228644
-138.121757116819	-28.3022716036334
-141.04317274572	-27.9202078215701
-142.840487424177	-27.6765360508333
-143.042376368841	-29.0740840873591
-143.079605439678	-29.3159012601445
-143.950197260153	-35.3575339154962
-144.88166410824	-41.7724729984327
-140.188505956288	-42.4846601049709
-135.077925219808	-43.2594417543315
-132.816620536987	-29.0114060228644


==> img/tikz/mitte_gt_735-108.tsv <==
x	y
189.017484353144	-88.4672202455674
191.677310616078	-90.306851789292
181.729208622679	-105.736068953293
175.184190914256	-101.469082987152
176.308683564786	-98.818763040461
176.526108351089	-97.0535278433804
176.297132793519	-92.4332851635866
183.395902348347	-96.7460775046369
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_735-109.tsv <==
x	y
189.017484353144	-88.4672202455674
176.977141350808	-81.4625467584253
175.248117835111	-84.7216126099548
174.58908229307	-88.4372718157547
174.449084814025	-91.2088522738788
176.297132793519	-92.4332851635866
183.395902348347	-96.7460775046369
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_735-11.tsv <==
16.5074305182363	9.39445889373523
16.4697260651587	8.88472020096405
16.4021872065455	8.37903862908265
16.2961788542896	7.87995385302562
16.1721451923181	7.38679821991122
16.0138064508345	6.90392060548742
15.8159247271359	6.43416458997302
15.5826148820481	5.97907854114656
15.317733791359	5.54045794143221
15.0226557020636	5.12169828067359
14.6976220449526	4.72692475282275
14.3428743400867	4.36029281879178
13.9586494243989	4.02593839277939
13.5456165959507	3.72775676873525
13.1071069445422	3.46795825031512
12.647481324844	3.24814850162613
12.1710090107773	3.06923919902385
11.6814523775887	2.92841634215607
11.182315533355	2.82099365936014
10.6767063613136	2.73934142075797
10.1675876710882	2.67481014769255
9.15070467710484	2.56261928325351
8.64887499861972	2.4976897840581


==> img/tikz/mitte_gt_735-110.tsv <==
x	y
189.017484353144	-88.4672202455674
176.977141350808	-81.4625467584253
179.048204971862	-78.2120102036313
200.893692886925	-91.475669198041
208.640936342049	-96.215573795529
207.39025611368	-99.4663515028888
199.009818062774	-94.6596548793289
191.677310616078	-90.306851789292
189.017484353144	-88.4672202455674


==> img/tikz/mitte_gt_735-111.tsv <==
x	y
61.5965055716661	-70.1867090269366
61.3436438554348	-74.6019972651275
51.2135412118359	-75.2809012222128
51.2032103470897	-70.5195999441626
61.5965055716661	-70.1867090269366


==> img/tikz/mitte_gt_735-112.tsv <==
x	y
99.0081290194358	-60.4355554916154
104.058297909816	-61.3375179458835
112.298730797974	-62.8003929289405
124.45869054758	-64.9588115169586
125.086535125372	-62.1017151673673
127.791861985692	-50.2492135595782
101.776415392404	-46.1939846233641
99.0081290194358	-60.4355554916154


==> img/tikz/mitte_gt_735-113.tsv <==
x	y
118.577786125164	-89.9387105496517
121.449821211267	-77.580335481084
110.207350054899	-76.6325244884519
102.263933065431	-75.967835216609
86.0611761550259	-74.5995833670337
85.2237802868177	-87.152540931138
118.577786125164	-89.9387105496517


==> img/tikz/mitte_gt_735-114.tsv <==
x	y
121.636042169057	-90.3601665086162
148.066279606509	-94.6794004276263
155.135067392781	-66.1721944702783
128.789764135203	-59.4665848337737
128.038977601322	-62.655741944767
121.636042169057	-90.3601665086162


==> img/tikz/mitte_gt_735-115.tsv <==
x	y
99.0081290194358	-60.4355554916154
62.9960391919356	-56.1573715546324
63.1549772598978	-41.7848547615525
101.776415392404	-46.1939846233641
99.0081290194358	-60.4355554916154


==> img/tikz/mitte_gt_735-116.tsv <==
x	y
118.577786125164	-89.9387105496517
121.449821211267	-77.580335481084
124.45869054758	-64.9588115169586
125.086535125372	-62.1017151673673
126.531733036491	-62.3581073704994
128.038977601322	-62.655741944767
121.636042169057	-90.3601665086162
118.577786125164	-89.9387105496517


==> img/tikz/mitte_gt_735-117.tsv <==
x	y
61.5965055716661	-70.1867090269366
61.5761686793897	-65.748976659112
51.2399291180847	-65.6184919173341
51.2032103470897	-70.5195999441626
61.5965055716661	-70.1867090269366


==> img/tikz/mitte_gt_735-118.tsv <==
x	y
69.0008803505483	-74.0777779139385
61.3436438554348	-74.6019972651275
51.2135412118359	-75.2809012222128
51.2377307677393	-87.9847580584763
69.5138573197232	-87.536238452525
69.0008803505483	-74.0777779139385


==> img/tikz/mitte_gt_735-119.tsv <==
x	y
69.0008803505483	-74.0777779139385
69.5138573197232	-87.536238452525
85.2237802868177	-87.152540931138
86.0611761550259	-74.5995833670337
69.0008803505483	-74.0777779139385


==> img/tikz/mitte_gt_735-12.tsv <==
16.5074305182363	9.39445889373523
16.5534519843528	8.87601094831755
16.6155716852328	8.35901178196551
16.6935101893404	7.84394355894214
16.7869934675417	7.33132807543461
16.8957420883009	6.82164749570594
17.0194840044001	6.31542334575609
17.157939153355	5.81314796984618
17.3108314356639	5.31531316821894
17.4778834901483	4.82243110014331
17.6586146688807	4.33464803114125
17.8521707141343	3.85146477623296
18.0576400824237	3.37233949853529
18.2729072759166	2.89686421263128
18.7195648847432	1.95620004098534
18.9497035397379	1.49050560486905
19.1855754004235	1.02748121694677
19.4281318545638	0.566835695967683
19.6785266628256	0.109007213528493
19.9382852781266	-0.34422396823058
20.2089819667755	-0.790882393069875
20.4921859524576	-1.22902219173791
20.7894684401765	-1.65669776696881
21.1024036967336	-2.07193365977029
21.4325599542376	-2.47278386947269
21.7815094091429	-2.85730293115108
22.1508233552302	-3.2235149833322
22.5414070594852	-3.56919188454628
22.952380643038	-3.89129695447515
23.3825682350503	-4.18666232487231
23.8307892804663	-4.45213967875566
24.2958088343273	-4.68498707188761
24.7762433669948	-4.88355248146188
25.270690437592	-5.04632260166028
25.777743913429	-5.17180380758023


==> img/tikz/mitte_gt_735-120.tsv <==
x	y
-75.6978364092585	-16.4549574373755
-59.6640246447956	-17.1971223536409
-60.1170662303642	-25.8437732598355
-82.6809223560597	-24.8912071935008
-82.3166350164946	-16.1776304833933
-75.6978364092585	-16.4549574373755


==> img/tikz/mitte_gt_735-121.tsv <==
-0.907585992780458	-12.3022680845346
-22	-11.826195581975
nan	nan
-22	-7.45516145381281
-0.534394052458438	-5.51618876099679
-0.907585992780458	-12.3022680845346


==> img/tikz/mitte_gt_735-122.tsv <==
x	y
-0.907585992780456	-12.3022680845346
-43.7865572430242	-11.3344557163866
-43.9355175932386	-17.9353409192545
-59.6640246447956	-17.1971223536409
-75.6978364092585	-16.4549574373755
-75.5385691886381	-12.6777541339533
-58.1531543936156	-10.7415263691467
-56.9069241115231	-10.614970006574
-55.8644988618167	-10.5081201000341
-28.2375596238962	-8.01859571278986
-0.534394052458439	-5.51618876099679
-0.907585992780456	-12.3022680845346


==> img/tikz/mitte_gt_735-123.tsv <==
x	y
-43.9355175932386	-17.9353409192545
-44.3877792837909	-26.5148890121452
-60.1170662303642	-25.8437732598355
-59.6640246447956	-17.1971223536409
-43.9355175932386	-17.9353409192545


==> img/tikz/mitte_gt_735-124.tsv <==
-22	-27.3492339287024
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780458	-12.3022680845346
-22	-11.826195581975


==> img/tikz/mitte_gt_735-125.tsv <==
x	y
-43.9355175932386	-17.9353409192545
-44.3877792837909	-26.5148890121452
-28.3436765664833	-27.1128121777569
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780456	-12.3022680845346
-43.7865572430242	-11.3344557163866
-43.9355175932386	-17.9353409192545


==> img/tikz/mitte_gt_735-126.tsv <==
x	y
179.260665883764	-59.4108172410433
187.689532873062	-35.9095954737166
187.826844640084	-31.5248703236235
174.597782856067	-31.6874625483946
174.424941660297	-36.7846167724754
168.413934043617	-55.7340145192687
179.260665883764	-59.4108172410433


==> img/tikz/mitte_gt_735-127.tsv <==
x	y
186.605257754631	-66.0275065505285
195.736766725036	-53.9585394291832
200.184575074166	-57.3288163609922
191.905356508245	-69.8051584141248
186.605257754631	-66.0275065505285


==> img/tikz/mitte_gt_735-128.tsv <==
x	y
179.373260171985	-60.8582977837209
188.37136244341	-48.3584845709713
195.736766725036	-53.9585394291832
186.605257754631	-66.0275065505285
179.373260171985	-60.8582977837209


==> img/tikz/mitte_gt_735-129.tsv <==
x	y
23.4839666094633	-57.4068569778247
23.9626951847759	-53.276985737644
29.1629287170934	-53.3237542026736
29.4431199899326	-46.6270202640703
29.6677654682117	-41.289853945329
29.7456018122508	-39.8098306777726
29.8583000553466	-36.956492769457
19.1608474503004	-36.3671890341836
10.8729244446588	-35.8954130481618
9.07999318006938	-35.7978328727849
8.78035773183721	-38.5945505065076
7.29249438052132	-52.433808145285
9.17142180832617	-52.6203783012199
10.962184804007	-52.7960925110715
10.7440795756962	-56.5660549224716
23.4839666094633	-57.4068569778247


==> img/tikz/mitte_gt_735-13.tsv <==
8.64887499861972	2.4976897840581
7.64855574559926	2.54171322702957
6.1476115290633	2.59320798505247
4.64648200654123	2.6280854791074
3.64561585284341	2.64162339822071
2.64464848253593	2.64703047259397
1.64357540223411	2.64401462969732
0.642386805085291	2.63227443302252
-0.358923152749043	2.61150790485849
-1.36036094608729	2.58142324467671
-2.86256368759226	2.51973065205554
-4.86243610154455	2.42856156328622
-5.35971065088959	2.4197510961255
-5.8580310584199	2.40089987702872
-6.85679087543186	2.34046533095002
-7.85578941985062	2.26850742206098
-8.85466053663923	2.18751954067165
-10.3522249370929	2.05232679649652
-11.8482284253476	1.90501211365389
-13.8400597892696	1.69565367401068
-15.3323158618849	1.53099383553733


==> img/tikz/mitte_gt_735-130.tsv <==
x	y
9.14099423977737	-72.8551375351592
21.7429136472283	-73.8469513563953
23.4839666094633	-57.4068569778247
10.7440795756962	-56.5660549224716
9.14099423977737	-72.8551375351592


==> img/tikz/mitte_gt_735-131.tsv <==
x	y
20.8705335721653	-80.0227591252134
21.7429136472283	-73.8469513563953
9.14099423977737	-72.8551375351592
7.00661301205428	-94.4884254204634
44.0625579695791	-90.9539779474143
44.2265795223485	-71.4524595773579
34.5189768866413	-71.6682199886024
34.452348182347	-79.7800620010624
20.8705335721653	-80.0227591252134


==> img/tikz/mitte_gt_735-132.tsv <==
x	y
18.619043168104	-53.1229607793505
19.1608474503004	-36.3671890341836
29.8583000553466	-36.956492769457
29.7456018122508	-39.8098306777726
29.6677654682117	-41.289853945329
29.4431199899326	-46.6270202640703
29.1629287170934	-53.3237542026736
23.9626951847759	-53.276985737644
18.619043168104	-53.1229607793504


==> img/tikz/mitte_gt_735-133.tsv <==
x	y
18.619043168104	-53.1229607793505
10.962184804007	-52.7960925110715
9.17142180832617	-52.6203783012199
7.29249438052132	-52.433808145285
8.78035773183721	-38.5945505065076
9.07999318006938	-35.7978328727849
10.8729244446588	-35.8954130481618
19.1608474503004	-36.3671890341836
18.619043168104	-53.1229607793504


==> img/tikz/mitte_gt_735-134.tsv <==
x	y
44.2265795223485	-71.4524595773579
44.48140657656	-40.4932575025572
44.5024775721485	-38.020637835583
34.1748971091302	-37.8800559875217
34.1143255008478	-40.0678093464926
34.0677887803939	-41.5964872977767
33.9125337072011	-46.9757991115613
33.185448079653	-72.0192061433844
34.5189768866413	-71.6682199886024
44.2265795223485	-71.4524595773579


==> img/tikz/mitte_gt_735-135.tsv <==
x	y
29.6677654682117	-41.289853945329
34.0677887803939	-41.5964872977767
33.9125337072011	-46.9757991115613
29.4431199899326	-46.6270202640703
29.6677654682117	-41.289853945329


==> img/tikz/mitte_gt_735-136.tsv <==
35.520554702832	22.2889693052522
34.5196294656267	22.8826286632936
34.1950874544946	23.9417991702339
34.7271388735717	25.0522872682405
35.9077575595891	25.4333053546186
36.987588946056	24.8747292849249
37.3551583721782	23.6198589935989
36.6949339833343	22.5587549005523
35.520554702832	22.2889693052522


==> img/tikz/mitte_gt_735-137.tsv <==
x	y
35.520554702832	22.2889693052522
34.5196294656267	22.8826286632936
34.1950874544946	23.9417991702339
34.7271388735717	25.0522872682405
35.9077575595891	25.4333053546186
36.987588946056	24.8747292849249
37.3551583721782	23.6198589935989
36.6949339833343	22.5587549005523
35.520554702832	22.2889693052522


==> img/tikz/mitte_gt_735-138.tsv <==
x	y
-56.7333531176662	46.2822663731431
-55.6887573034512	25.2655740524177
-63.6544829180219	25.2047580336328
-81.6179433107525	24.571675801346
-87.393970078657	24.3644264460313
-88.1704772425903	34.8984619683867
-83.4535399942527	35.3481104702296
-84.7691248627199	52.8925393096691
-79.5165038351353	53.9370343149866
-62.5708067092609	55.3898346275164
-61.0209549231	46.0485776460479
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_735-139.tsv <==
x	y
-55.6887573034512	25.2655740524177
-54.2040312035173	4.85548943379642
-56.7131060195858	4.6492226979844
-57.8276465392041	4.5624516915205
-58.9127985735553	4.47206196791227
-61.7372434389393	4.24862326373387
-63.6544829180219	25.2047580336328
-55.6887573034512	25.2655740524177


==> img/tikz/mitte_gt_735-14.tsv <==
-15.106713828865	-3.56790050559695
-13.6114945034883	-3.4215184478225
-12.1150765148801	-3.28819800933349
-11.1168932476238	-3.20876143369011
-10.1183231396406	-3.13822871325182
-9.11943481776184	-3.07690336168215
-8.12030466081102	-3.02491625974818
-7.12100337401889	-2.98237887934994
-6.12160499499653	-2.94941232831991
-5.12217986899659	-2.92611803646915
-4.12275070428823	-2.91224059326127
-3.12329734486869	-2.90721756896253
-1.62402410028747	-2.91501614767036
-0.124571805569882	-2.93946147744776
1.37507605168368	-2.97887036231345
2.87475307156195	-3.03241271736362
4.37425466855856	-3.09943491925473
5.87337427576476	-3.17928306982632
7.37191064030608	-3.27129390795674
8.86965818562368	-3.37481367331606
9.36869575005377	-3.41177080234433


==> img/tikz/mitte_gt_735-140.tsv <==
x	y
-45.1747804015445	5.55814146796588
-45.857200107484	18.3094162404938
-20.8731380552474	19.4443265430802
-20.3307846477548	7.49429288967446
-45.1747804015445	5.55814146796588


==> img/tikz/mitte_gt_735-141.tsv <==
x	y
-45.1747804015445	5.55814146796588
-45.857200107484	18.3094162404938
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-54.2040312035173	4.85548943379642
-45.1747804015445	5.55814146796588


==> img/tikz/mitte_gt_735-142.tsv <==
x	y
-56.7333531176662	46.2822663731431
-47.0466797613394	47.2959841183024
-47.3247529819541	52.8518431461267
-47.6476080837517	62.0420291731518
-63.082980553888	58.4993062217346
-62.5708067092609	55.3898346275164
-61.0209549231	46.0485776460479
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_735-143.tsv <==
x	y
-58.1531543936156	-10.7415263691467
-58.9127985735553	4.47206196791227
-57.8276465392041	4.5624516915205
-56.7131060195858	4.6492226979844
-55.8644988618167	-10.5081201000341
-56.9069241115231	-10.614970006574
-58.1531543936156	-10.7415263691467


==> img/tikz/mitte_gt_735-144.tsv <==
x	y
-80.9904985395857	13.6751891753949
-81.6179433107525	24.571675801346
-63.6544829180219	25.2047580336328
-61.7372434389393	4.24862326373387
-80.0792406771851	2.72135784093055
-80.3304955081354	6.01150358202955
-80.9904985395857	13.6751891753949


==> img/tikz/mitte_gt_735-145.tsv <==
-4.11609190776312	19.4865659107457
-3.85222974733708	30.351725747655
11.7258444393979	30.1470937639084
11.5440753606885	19.5854240483834
-4.11609190776312	19.4865659107457


==> img/tikz/mitte_gt_735-146.tsv <==
x	y
-4.11609190776312	19.4865659107457
-3.85222974733708	30.351725747655
11.7258444393979	30.1470937639084
11.5440753606885	19.5854240483834
-4.11609190776312	19.4865659107457


==> img/tikz/mitte_gt_735-147.tsv <==
x	y
-25.8938268707742	26.7041647929688
-39.1252567295831	25.7349504654543
-39.6894520980229	37.8108667861022
-26.5925765109827	39.625456827489
-25.8938268707742	26.7041647929688


==> img/tikz/mitte_gt_735-148.tsv <==
11.5440753606885	19.5854240483834
11.3916688881947	10.6553465004215
-4.33756495098324	10.4193945849224
-4.11609190776312	19.4865659107457
11.5440753606885	19.5854240483834


==> img/tikz/mitte_gt_735-149.tsv <==
x	y
11.5440753606885	19.5854240483834
11.3916688881947	10.6553465004215
-4.33756495098324	10.4193945849224
-4.11609190776312	19.4865659107457
11.5440753606885	19.5854240483834


==> img/tikz/mitte_gt_735-15.tsv <==
9.36869575005377	-3.41177080234433
10.8650712514567	-3.52962662370762
12.3602608271382	-3.65751419422666
13.8543243595428	-3.79495723675181
15.8448153681838	-3.99223451180823
17.8336759313694	-4.2045291844283
19.8211168740871	-4.43070935765242
21.8073490215341	-4.66964313642943
24.2889671436508	-4.98180320067882
25.777743913429	-5.17180380758023


==> img/tikz/mitte_gt_735-150.tsv <==
x	y
-3.85222974733708	30.351725747655
-9.61005845455795	30.2319138341899
-9.70236540603829	39.4161213668896
-4.10122984342508	39.3536279786796
-3.69375474521496	41.6330640076407
11.9310952076997	41.7474767449135
11.7258444393979	30.1470937639084
-3.85222974733708	30.351725747655


==> img/tikz/mitte_gt_735-151.tsv <==
x	y
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-56.7333531176662	46.2822663731431
-61.0209549231	46.0485776460479
-62.5708067092609	55.3898346275164
-63.082980553888	58.4993062217346
-47.6476080837517	62.0420291731518
-47.3247529819541	52.8518431461267
-47.0466797613394	47.2959841183024
-45.971810588294	25.7379565640412


==> img/tikz/mitte_gt_735-152.tsv <==
x	y
-56.7333531176662	46.2822663731431
-57.0417442764958	52.3794587139203
-47.3247529819541	52.8518431461267
-47.0466797613394	47.2959841183024
-46.9556982085904	45.3695746108005
-46.6653436357978	39.6106023897523
-45.971810588294	25.7379565640412
-55.6887573034512	25.2655740524177
-56.7333531176662	46.2822663731431


==> img/tikz/mitte_gt_735-153.tsv <==
x	y
252.505940249486	-7.7395319098116
252.401535174049	1.52461946303442
252.439254324472	4.25279982721412
252.426475790808	6.14719237598238
252.36258077818	15.6191551931513
218.535515350706	16.7506989058267
180.86009045676	6.43914063750232
166.313765300671	0.245115368530852
166.384749955898	-12.016526946251
225.052634714952	-8.5130808253354
252.505940249486	-7.7395319098116


==> img/tikz/mitte_gt_735-154.tsv <==
x	y
110.207350054899	-76.6325244884519
112.298730797974	-62.8003929289405
124.45869054758	-64.9588115169586
121.449821211267	-77.580335481084
110.207350054899	-76.6325244884519


==> img/tikz/mitte_gt_735-155.tsv <==
x	y
104.058297909816	-61.3375179458835
102.263933065431	-75.967835216609
86.0611761550259	-74.5995833670337
69.0008803505483	-74.0777779139385
61.3436438554348	-74.6019972651275
61.5965055716661	-70.1867090269366
61.5761686793897	-65.748976659112
62.9249996916048	-65.7582835126785
62.9960391919356	-56.1573715546324
99.0081290194358	-60.4355554916154
104.058297909816	-61.3375179458835


==> img/tikz/mitte_gt_735-156.tsv <==
21.7460665200789	-2.69503945570012


==> img/tikz/mitte_gt_735-157.tsv <==
22.6100148774413	-3.31073822768963
21.3001878403655	-0.711829134632627


==> img/tikz/mitte_gt_735-158.tsv <==
23.4739632347459	-3.92643699967128
22.6290626272511	-2.25001728199825
21.7460665200789	-2.69503945570012
22.5909671276891	-4.37145917338888
23.4739632347459	-3.92643699967128


==> img/tikz/mitte_gt_735-159.tsv <==
20.1672773040239	1.28919810785247


==> img/tikz/mitte_gt_735-16.tsv <==
25.777743913429	-5.17180380758023
28.2610078976442	-5.48404695097115
30.2490986943029	-5.7238497542508
30.7463968510605	-5.78153187179535
34.9688365692622	-6.21414052857772
37.0810854686586	-6.42112342731033
39.1944024973661	-6.61622168389798
40.7802634185169	-6.75219092090893
42.3670067703334	-6.87728972817497
43.4253849077634	-6.95376298006778
44.432696074764	-7.0096697773175
45.44101109638	-7.05476306744885
46.4504821687996	-7.08818555197011
47.4611844940406	-7.10964470851156
48.4729487855842	-7.12064142475676
49.992107020902	-7.12162353308927
51.5124266610261	-7.10956298607088
55.0601973356656	-7.06616695116767


==> img/tikz/mitte_gt_735-160.tsv <==
20.5036807774239	1.30710088746651
20.3608916601178	3.99019010824297


==> img/tikz/mitte_gt_735-161.tsv <==
20.8939694523029	0.312469895761112
20.7861990493448	2.33753743840001
20.1133921024243	2.30173187871839
20.2211625056236	0.276664336986549
20.8939694523029	0.312469895761112


==> img/tikz/mitte_gt_735-162.tsv <==
8.0829402284207	-3.22456054368572


==> img/tikz/mitte_gt_735-163.tsv <==
9.05477996083308	-3.33506855354396
11.5668752134109	-3.62071919855941


==> img/tikz/mitte_gt_735-164.tsv <==
7.99032009391112	-4.0390890747573
9.93399955874111	-4.26010509400452
10.1192398277498	-2.63104803279986
8.17556036293028	-2.41003201261414
7.99032009391112	-4.0390890747573


==> img/tikz/mitte_gt_735-165.tsv <==
23.8573819604491	1.25596351916748


==> img/tikz/mitte_gt_735-166.tsv <==
26.2505481962849	1.0749790787981
25.442006020382	1.13612550106898


==> img/tikz/mitte_gt_735-167.tsv <==
28.6930326496309	1.54613187584217
23.9067001779595	1.90810075658093
23.8080637429388	0.603826281754031
28.5943962146103	0.24185740101527
28.6930326496309	1.54613187584217


==> img/tikz/mitte_gt_735-168.tsv <==
33.1322993423307	-0.420003843006654


==> img/tikz/mitte_gt_735-169.tsv <==
35.5222115524609	-0.639821103180822
36.5918994809918	-0.738207926217399


==> img/tikz/mitte_gt_735-17.tsv <==
62	-5.12046939344376
28.8706605348501	-0.727263105732376
29.1993028799846	1.75104159943071
62	-2.59858417568229


==> img/tikz/mitte_gt_735-170.tsv <==
37.9743785004849	-0.1827881555377
33.1945540802244	0.256846364810634
33.0700446044369	-1.09685405082394
37.8498690246974	-1.53648857117227
37.9743785004849	-0.1827881555377


==> img/tikz/mitte_gt_735-171.tsv <==
41.6086556031697	-6.62095644220302


==> img/tikz/mitte_gt_735-172.tsv <==
43.9993253918236	-6.83237536665739
48.3917170035734	-7.22081659544849


==> img/tikz/mitte_gt_735-173.tsv <==
41.5383260658822	-7.41622441775017
46.3196656431901	-7.8390622666589
46.460324717765	-6.2485263155646
41.6789851404572	-5.82568846665587
41.5383260658822	-7.41622441775017


==> img/tikz/mitte_gt_735-174.tsv <==
53.1342016448254	-6.60884924174851


==> img/tikz/mitte_gt_735-175.tsv <==
53.2981055545742	-7.6444552019047
58.0390944118404	-6.89410551324082
57.7112865923427	-4.82289359292845
52.9702977350766	-5.57324328159232
53.2981055545742	-7.6444552019047


==> img/tikz/mitte_gt_735-18.tsv <==
43.3644534462922	-8.20330879530904
43.3847836791597	-5.70339146025116
59.6708217599867	-5.83583541847938
59.650491527245	-8.33575275261448
43.3644534462922	-8.20330879530904


==> img/tikz/mitte_gt_735-19.tsv <==
25.6233836701717	-6.41257360785355
25.8745424210687	-3.92522174572561
43.5797451512723	-5.71299317794888
43.3285864005011	-8.20034503915404
25.6233836701717	-6.41257360785355


==> img/tikz/mitte_gt_735-2.tsv <==
0.0258057619222169	-5.77901435272823e-06
0.0264641535016084	-6.13640277266278e-06


==> img/tikz/mitte_gt_735-20.tsv <==
29.3139134127332	1.73291183954298
28.89030483738	-0.730937947937328
26.752373405411	-0.363364367249019
27.1759819807641	2.10048542023129
29.3139134127332	1.73291183954298


==> img/tikz/mitte_gt_735-21.tsv <==
27.5295237156666	2.00428246735962
26.7073765985077	-0.356665248703951
24.5101100086608	0.408483585818626
25.3322571258198	2.7694313018822
27.5295237156666	2.00428246735962


==> img/tikz/mitte_gt_735-22.tsv <==
23.7667527829461	-5.82690969108921
24.546984418995	-3.45178051756511
26.3067999650722	-4.02988118559454
25.5265683288975	-6.40501036004143
23.7667527829461	-5.82690969108921


==> img/tikz/mitte_gt_735-23.tsv <==
21.7232565584984	-4.53024145589982
23.0648955390539	-2.42073799612542
25.1139593350938	-3.72393749956411
23.7723203545383	-5.83344095933851
21.7232565584984	-4.53024145589982


==> img/tikz/mitte_gt_735-24.tsv <==
25.7562526606475	2.57445850092446
24.5146870294627	0.404547261905602
22.4772344694297	1.57032355227012
23.7188001010759	3.74023479122608
25.7562526606475	2.57445850092446


==> img/tikz/mitte_gt_735-25.tsv <==
29.2069633429829	1.75005953292895
28.9205330159261	-0.733477797098285
17.4654825757519	0.58765146733991
17.7519129026829	3.07118879644436
29.2069633429829	1.75005953292895


==> img/tikz/mitte_gt_735-26.tsv <==
24.1665457921358	3.40959587600928
22.4762452850131	1.56761753855722
20.739549673429	3.16130483223692
22.4298501805517	5.00328316968898
24.1665457921358	3.40959587600928


==> img/tikz/mitte_gt_735-27.tsv <==
19.149026326081	-1.47239128419519
21.0637482720565	0.135041411278774
23.6013627006307	-2.88768299442238
21.6866407543196	-4.49511568891065
19.149026326081	-1.47239128419519


==> img/tikz/mitte_gt_735-28.tsv <==
22.8369300432038	4.51582345500035
20.7254696570422	3.17726638207757
19.4631746893007	5.16842975685993
21.5746350746654	6.50698683083129
22.8369300432038	4.51582345500035


==> img/tikz/mitte_gt_735-29.tsv <==
17.5774456625025	1.44016300661538
19.7752016152304	2.63174547152754
21.3511011887646	-0.274845360545491
19.1533452360367	-1.46642782545765
17.5774456625025	1.44016300661538


==> img/tikz/mitte_gt_735-3.tsv <==
0.0264641535016084	-6.13640277266278e-06
0.0280621990601074	-7.03879380732977e-06


==> img/tikz/mitte_gt_735-30.tsv <==
21.8351567873141	5.96462793355762
19.4690996333746	5.15730300280524
18.6982840737805	7.41636078780877
21.06434122772	8.22368571856114
21.8351567873141	5.96462793355762


==> img/tikz/mitte_gt_735-31.tsv <==
21.1858252646591	7.65936464902813
18.6937794497881	7.46009684514144
18.3012931197132	12.3685361336926
20.7933389345842	12.5678039375793
21.1858252646591	7.65936464902813


==> img/tikz/mitte_gt_735-32.tsv <==
19.9200330441886	2.91906011100868
17.4877224588303	3.49687082203493
17.8902866479982	5.19147619912391
20.3225972333566	4.61366548809766
19.9200330441886	2.91906011100868


==> img/tikz/mitte_gt_735-33.tsv <==
9.23345342931966	-4.65443458859441
9.50007389394665	-2.16869254131844
25.912986234551	-3.92914001762327
25.6463657697982	-6.41488206582203
9.23345342931966	-4.65443458859441


==> img/tikz/mitte_gt_735-34.tsv <==
20.3236207524544	4.65235689430778
17.8285749223833	4.80966647630287
18.3128361768214	12.4904066329638
20.8078820068925	12.3330970509687
20.3236207524544	4.65235689430778


==> img/tikz/mitte_gt_735-35.tsv <==
18.9613199120284	0.824520839062377
16.6888671872983	1.86661421971662
17.6613312689259	3.98722902543232
19.933783993656	2.94513564477807
18.9613199120284	0.824520839062377


==> img/tikz/mitte_gt_735-36.tsv <==
16.3025161838074	4.39103140206344
18.5965080335339	5.38481276150269
19.8949321898153	2.38759973923818
17.6009403400888	1.39381837979893
16.3025161838074	4.39103140206344


==> img/tikz/mitte_gt_735-37.tsv <==
16.977164021432	-1.34373200307621
15.1395429789073	0.351304545828658
17.0925652929808	2.46861281510205
18.9301863359669	0.773576266134278
16.977164021432	-1.34373200307621


==> img/tikz/mitte_gt_735-38.tsv <==
20.8048467275991	12.2843036899254
18.3070893682557	12.3901723434406
19.3078033320935	36
nan	nan
21.8100479855183	36
20.8048467275991	12.2843036899254


==> img/tikz/mitte_gt_735-39.tsv <==
15.559074051728	7.08217939062356
17.9693556833098	7.74591311464233
18.7058029084996	5.07157978460841
16.2955212769178	4.40784606058964
15.559074051728	7.08217939062356


==> img/tikz/mitte_gt_735-4.tsv <==
-2.42155891842845	-0.925623924314249
-2.42051199413857	0.928375780094987
2.47448722543166	0.925611651508703
2.47344030114178	-0.928388052900532
-2.42155891842845	-0.925623924314249


==> img/tikz/mitte_gt_735-40.tsv <==
15.2631181114223	9.26818042809212
17.7404776765337	9.60387312464577
18.0313058736636	7.45760654117208
15.5539463085522	7.12191384461843
15.2631181114223	9.26818042809212


==> img/tikz/mitte_gt_735-41.tsv <==
15.3181400327819	9.79840958523916
17.7526027765966	9.22973467907056
17.0052152132928	6.03021389931326
14.570752469478	6.59888880548186
15.3181400327819	9.79840958523916


==> img/tikz/mitte_gt_735-42.tsv <==
14.2320815838974	-3.14414534463614
12.8574990283966	-1.05595885854743
15.5930522240074	0.74476331244027
16.967634779634	-1.34342317272565
14.2320815838974	-3.14414534463614


==> img/tikz/mitte_gt_735-43.tsv <==
16.4338984735837	27.8816905241702
18.9288300020594	27.7225784062646
17.7503043903019	9.2429004060224
15.2553728609034	9.40201252405376
16.4338984735837	27.8816905241702


==> img/tikz/mitte_gt_735-44.tsv <==
14.9445158023512	7.36592893536906
16.9826942114402	5.91823118594714
15.2142832633719	3.42852847360016
13.1761048541571	4.8762262220993
14.9445158023512	7.36592893536906


==> img/tikz/mitte_gt_735-45.tsv <==
19.1908046672292	36
18.9258219370239	27.6803908554916
16.4270890312567	27.759976453514
16.689536930289	36


==> img/tikz/mitte_gt_735-46.tsv <==
11.760583642731	-4.28284063298285
10.7107516324016	-2.01395263479197
13.2432009450851	-0.842168767925161
14.2930329554144	-3.11105676611604
11.760583642731	-4.28284063298285


==> img/tikz/mitte_gt_735-47.tsv <==
17.7448121133694	3.07222820120459
17.5587247931572	0.579163519427759
8.52527948769321	1.25343789432243
8.71136680790544	3.74650257609927
17.7448121133694	3.07222820120459


==> img/tikz/mitte_gt_735-48.tsv <==
13.9198380730305	5.56299857310781
15.1972884074036	3.41401726893027
12.5940452774875	1.86653344475499
11.31659494345	4.01551474794685
13.9198380730305	5.56299857310781


==> img/tikz/mitte_gt_735-49.tsv <==
9.48175101098938	-4.65962954302326
9.08539248157859	-2.19124952525013
11.2431341139197	-1.84477155396487
11.6394926432047	-4.31315157266078
9.48175101098938	-4.65962954302326


==> img/tikz/mitte_gt_735-5.tsv <==
55.4374714710341	-3.0809136036867
53.9416919933593	-2.89416691443802
51.9492169151399	-2.63122987375927
48.9627633227411	-2.22024248425444
42.9919716192104	-1.38269069689424
37.5183022659971	-0.618117469788729
34.0335088237801	-0.142897217907532
31.0449291176687	0.252605444478313
29.0512293161766	0.509734688815655


==> img/tikz/mitte_gt_735-50.tsv <==
12.142932686398	4.33103416506733
12.5433785651032	1.86331394208507
8.67695132290461	1.23589481990737
8.2765054441994	3.70361504288963
12.142932686398	4.33103416506733


==> img/tikz/mitte_gt_735-51.tsv <==
8.68976415339785	3.7471790464028
8.64774646844165	1.24753216820299
0.601497650432961	1.3827851716006
0.643515335389161	3.88243204980041
8.68976415339785	3.7471790464028


==> img/tikz/mitte_gt_735-52.tsv <==
-3.22243302962019	-4.15423265254168
-3.12153996604893	-1.65626936434714
9.46783143420762	-2.16475572056357
9.36693837063636	-4.66271900875811
-3.22243302962019	-4.15423265254168


==> img/tikz/mitte_gt_735-53.tsv <==
0.623467276219788	3.88275837113926
0.740416253703161	1.38549528111136
-8.83574100741723	0.937035603446242
-8.9526899850264	3.43429869255136
0.623467276219788	3.88275837113926


==> img/tikz/mitte_gt_735-54.tsv <==
-13.5995122293007	-4.67243282143028
-13.7219554990956	-2.1754330920505
-3.13527961871019	-1.65630319540192
-3.01283634878954	-4.15330292385891
-13.5995122293007	-4.67243282143028


==> img/tikz/mitte_gt_735-55.tsv <==
-8.97100556077837	3.4322676807593
-8.69689685105055	0.947340234191984
-22	-0.520105604119891
nan	nan
-22	1.99505837303968
-8.97100556077837	3.4322676807593


==> img/tikz/mitte_gt_735-56.tsv <==
-22	-3.15138726560443
-13.7365781409613	-2.17760926629789
-13.4439976783427	-4.66042957235047
-22	-5.6686858329729


==> img/tikz/mitte_gt_735-57.tsv <==
62	2.82770593171308
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
28.3892235327065	36


==> img/tikz/mitte_gt_735-58.tsv <==
x	y
63.178182113267	2.67656052065872
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
29.8855995707671	50.4230162612454
46.5766423251477	48.838035454208
55.6100257243245	48.2408205058309
67.0388951222508	45.5341812508932
64.7749597950768	16.7936066175225
63.178182113267	2.67656052065872


==> img/tikz/mitte_gt_735-59.tsv <==
x	y
140.168454492534	-7.10759555560248
75.1964788846083	2.39492251898828
78.2090940357054	26.0704685460268
94.8155751591	23.6781452697182
93.4184594677406	14.4533428667914
113.62151702175	11.2260252823835
111.834352612754	24.2702160881704
129.630189044522	27.1745517253605
137.626853184772	27.9704931857967
138.041663854662	15.2297101120316
143.313624050742	14.6140061750166
140.168454492534	-7.10759555560248


==> img/tikz/mitte_gt_735-6.tsv <==
29.0512293161766	0.509734688815655
28.5449636858816	0.565238137149382
28.0355022064594	0.642058639465528
27.5248604950886	0.740234279751157
27.0150575020933	0.85981278440109
26.508109835149	1.00083210237168
26.0060350934864	1.16333004932408
25.5108515963345	1.34736452885138
25.0245762225906	1.5529532696685
24.5492263003895	1.78015430860081
24.0868217702898	2.02901523422835
23.6393765393739	2.29955418228234
23.2089109078326	2.59182878347891
22.7974414840647	2.90587698949563
22.4069848763325	3.24173675014872
22.0395600342474	3.59945579005034
21.6971845572812	3.97907192576869
21.3818657758829	4.38061427888642
21.0947367728494	4.80344394070143
20.8353088688403	5.24564940171028
20.602920174657	5.70518128710872
20.3969085296274	6.18001044048841
20.2166130352805	6.66808735198298
20.0613708111976	7.1673627790977
19.9305206879267	7.67580743311472
19.8233964528892	8.19136243463684
19.7388177387548	8.71206927431237
19.6742836660358	9.23612927812965
19.6270902342272	9.7617714628061
19.5945341624762	10.2872449330382
19.5739124411206	10.8107785704655
19.5625190878653	11.3306016629154
19.556597697358	12.3520933485417


==> img/tikz/mitte_gt_735-60.tsv <==
x	y
-175.654784359638	58.8625172713961
-184.698307879051	86.2174343796522
-198.705342382471	81.6137138538601
-192.226458740981	62.0225438600552
-209.838092245296	56.2497331993606
-218.147930151692	81.3862637937212
-231.430885879339	77.0293353311036
-220.556279926396	44.1291128734065
-175.654784359638	58.8625172713961


==> img/tikz/mitte_gt_735-61.tsv <==
x	y
-180.882360811207	-1.95961844409946
-180.090790892643	5.68214532396939
-206.447223801453	8.42268944310114
-207.240116209442	0.769888781596486
-180.882360811207	-1.95961844409946


==> img/tikz/mitte_gt_735-62.tsv <==
x	y
-151.294112658117	26.5195012795021
-136.558232616773	27.4717583989518
-145.602241496424	68.8156514080464
-146.42295385198	88.3823214864138
-160.085304616045	87.7906636350855
-159.150982735919	65.208410151843
-151.294112658117	26.5195012795021


==> img/tikz/mitte_gt_735-63.tsv <==
x	y
-154.419603731331	12.4002534259928
-151.006345233597	12.7416496494625
-149.848835597537	12.9351491669389
-148.543518304323	12.8752513607066
-148.817536368644	16.8289931058257
-137.81932802589	17.5917940487692
-135.130404441261	17.8655553158566
-134.437666894641	8.83145130306091
-134.15810487968	6.98262964041373
-137.010018357481	6.71773547381231
-139.417585698834	6.48773569787042
-140.079797665212	-4.58596119136968
-147.563585665636	-4.54942187922984
-147.967606831818	-7.46768826099353
-159.424872357798	-6.6283865914501
-159.286464455115	-3.56542051744655
-161.425518705055	-3.49248478879005
-170.690393014578	-2.77750888613279
-169.849858878674	6.29182929829321
-160.404318085815	5.71141238111467
-153.84427740377	5.44141307065836
-154.129776783705	8.33256587158428
-154.419603731331	12.4002534259928


==> img/tikz/mitte_gt_735-64.tsv <==
x	y
-171.036325516521	23.3723152884631
-175.300994247022	51.0125547774748
-190.367015230421	47.6816303717578
-185.938123335037	20.9507942577557
-184.780614076847	21.1443009646272
-174.687904158624	22.7914446890953
-173.652022653879	22.9663222257372
-171.036325516521	23.3723152884631


==> img/tikz/mitte_gt_735-65.tsv <==
x	y
-120.589904234663	-55.5263656971168
-136.534134289982	-53.1489858131688
-135.077925219808	-43.2594417543315
-132.816620536987	-29.0114060228644
-117.158054578346	-31.2864184684077
-117.515843909484	-32.7991726934948
-120.589904234663	-55.5263656971168


==> img/tikz/mitte_gt_735-66.tsv <==
x	y
122.410427073205	-28.1158759034348
123.413018022012	-18.7640850327207
64.3655438939296	-10.9993437506621
63.0829651550744	-23.0494707117626
59.0501833674879	-23.8184477283618
59.2019323340016	-31.307580822496
122.410427073205	-28.1158759034348


==> img/tikz/mitte_gt_735-67.tsv <==
x	y
158.026804872796	-54.017857042265
159.326333037086	-50.0674817703142
160.293722959086	-50.3882334701094
165.718411597535	-33.8978353744451
166.139981847135	-32.594547915873
123.854054965065	-37.287338826155
126.362765264641	-38.234716583074
132.343452536096	-40.180912413692
130.820103133029	-44.798130996718
158.026804872796	-54.017857042265


==> img/tikz/mitte_gt_735-68.tsv <==
x	y
-170.364123922788	19.0783571243561
-173.081876956472	18.752128356906
-174.036137279211	18.634403059082
-184.112607019021	17.4220625369489
-185.081560951721	17.3061442800367
-183.940649509056	9.85208502340312
-169.48463624161	11.1972752134264
-170.364123922788	19.0783571243561


==> img/tikz/mitte_gt_735-69.tsv <==
x	y
-170.364123922788	19.0783571243561
-151.568403611553	21.3228598851595
-151.006345233597	12.7416496494625
-154.419603731331	12.4002534259928
-169.48463624161	11.1972752134264
-170.364123922788	19.0783571243561


==> img/tikz/mitte_gt_735-7.tsv <==
19.556597697358	12.3520933485417
19.7434327604264	16.3908812436354
19.9415522381537	20.428847343253
20.0764791523545	23.4585991381365
20.2214077140312	26.9933078074745
20.3419493572898	30.0216497984671


==> img/tikz/mitte_gt_735-70.tsv <==
x	y
-88.1704772425903	34.8984619683867
-94.8182944170185	34.3953381843714
-96.6832892300316	50.5065992139268
-84.7691248627199	52.8925393096691
-83.4535399942527	35.3481104702296
-88.1704772425903	34.8984619683867


==> img/tikz/mitte_gt_735-71.tsv <==
-9.61005845455795	30.2319138341899
-9.57944693484553	26.5433277895577
-22	26.6657770976867


==> img/tikz/mitte_gt_735-72.tsv <==
x	y
-9.61005845455795	30.2319138341899
-9.57944693484553	26.5433277895577
-25.8938268707742	26.7041647929688
-26.5925765109827	39.625456827489
-9.70236540603829	39.4161213668896
-9.61005845455795	30.2319138341899


==> img/tikz/mitte_gt_735-73.tsv <==
x	y
63.1549772598978	-41.7848547615525
62.9960391919356	-56.1573715546324
62.9249996916048	-65.7582835126785
61.5761686793897	-65.748976659112
51.2399291180847	-65.6184919173341
51.5079520331998	-41.6385533010136
63.1549772598978	-41.7848547615525


==> img/tikz/mitte_gt_735-74.tsv <==
x	y
188.891599029382	27.0772840152526
150.843131833965	6.22739186004309
144.811218080763	18.7191914754813
141.822728905917	47.3226716489146
152.250338312431	48.9616055052126
154.356906650646	23.6139598316012
174.828905976282	34.1966139879614
167.381978212707	52.21636434703
174.052487480669	54.2956049319242
181.670066499363	37.7220371617567
198.36758417937	45.4542851330553
193.72943942465	59.9360874743914
207.112244026095	65.2205666129585
216.873432366705	39.4676287460192
188.891599029382	27.0772840152526


==> img/tikz/mitte_gt_735-75.tsv <==
52.6571402554186	18.0842807966959
62	17.0891687806682
nan	nan
54.0913930191937	32.4565422622803
52.6571402554186	18.0842807966959


==> img/tikz/mitte_gt_735-76.tsv <==
x	y
52.6571402554186	18.0842807966959
64.7749597950768	16.7936066175225
67.0388951222508	45.5341812508932
55.6100257243245	48.2408205058309
54.0913930191937	32.4565422622803
52.6571402554186	18.0842807966959


==> img/tikz/mitte_gt_735-77.tsv <==
43.35135438912	19.0734432986737
45.0552645716179	33.3340972163027
nan	nan
28.3905645211596	36
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_735-78.tsv <==
x	y
43.35135438912	19.0734432986737
45.0552645716179	33.3340972163027
46.5766423251477	48.838035454208
29.8855995707671	50.4230162612454
27.4255895027585	26.6906193364841
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_735-79.tsv <==
43.35135438912	19.0734432986737
62	17.0891687806682
nan	nan
62	-7.73969929619854
62	-7.73969929619854
nan	nan
62	2.82770593171308
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_735-8.tsv <==
17.7992558430209	30.2795322873686
17.6767723441603	27.7301320376003
17.5437722511029	25.1810855784549
17.3716439394296	22.1231909065016
17.1874222180613	19.0668540502602
16.8967004758376	14.4838309935531
16.729765283449	11.9366050658946
16.6555817286489	10.9180909925343
16.6138011457147	10.4093015913205
16.5647772019086	9.90137853954066
16.5074305182363	9.39445889373523


==> img/tikz/mitte_gt_735-80.tsv <==
x	y
43.35135438912	19.0734432986737
52.6571402554186	18.0842807966959
64.7749597950768	16.7936066175225
63.178182113267	2.67656052065872
26.1498201120554	7.42681681153347
26.8130266219804	20.8076198120675
43.35135438912	19.0734432986737


==> img/tikz/mitte_gt_735-81.tsv <==
x	y
54.0913930191937	32.4565422622803
55.6100257243245	48.2408205058309
46.5766423251477	48.838035454208
45.0552645716179	33.3340972163027
54.0913930191937	32.4565422622803


==> img/tikz/mitte_gt_735-82.tsv <==
x	y
-120.589904234663	-55.5263656971168
-136.534134289982	-53.1489858131688
-135.077925219808	-43.2594417543315
-140.188505956288	-42.4846601049709
-144.88166410824	-41.7724729984327
-149.181107814608	-40.9519602800163
-150.711763819976	-40.6627191234005
-161.917353812118	-66.9808493348736
-159.941500140955	-67.4704967819263
-158.587982188194	-67.8051288637795
-142.64583131453	-72.1981993879839
-141.834630515798	-68.4564600620407
-131.04668647405	-70.187810243221
-123.231936881384	-71.0491298359921
-120.589904234663	-55.5263656971168


==> img/tikz/mitte_gt_735-83.tsv <==
x	y
198.514309182267	-41.8237473175212
198.822791571567	-31.8712555656356
187.826844640084	-31.5248703236235
187.689532873062	-35.9095954737166
187.524369458152	-41.489300525561
198.514309182267	-41.8237473175212


==> img/tikz/mitte_gt_735-84.tsv <==
x	y
-117.969772388429	44.268105640506
-104.953498599235	46.2159982204707
-100.46308019246	17.3830698234372
-94.6460038968991	17.7420780304831
-92.7094895600142	1.6668071262606
-111.510625521634	-0.621630385712633
-117.969772388429	44.268105640506


==> img/tikz/mitte_gt_735-85.tsv <==
x	y
-24.9464045077626	-53.7952460814208
-26.1700305422806	-62.8846184610201
-23.3014217887334	-63.2714417570795
-18.584636274313	-63.8522414435885
-17.3664320872914	-54.8070019239706
-15.3413690957003	-55.0787587343148
-15.3927529928566	-41.8675693965587
-24.9047938567296	-41.8275156591925
-24.9464045077626	-53.7952460814208


==> img/tikz/mitte_gt_735-86.tsv <==
x	y
-40.706808973649	-53.680238779193
-54.0224261764985	-53.0934946663514
-53.5882881862897	-42.2381063074128
-39.4655800646673	-42.8122259106286
-40.706808973649	-53.680238779193


==> img/tikz/mitte_gt_735-87.tsv <==
x	y
-54.1245227814266	-55.6793339769639
-54.0224261764985	-53.0934946663514
-53.5882881862897	-42.2381063074128
-65.7363043732205	-41.7391574366431
-67.0828456291108	-55.1590132338145
-54.1245227814266	-55.6793339769639


==> img/tikz/mitte_gt_735-88.tsv <==
x	y
-104.444967104215	-49.1252764338456
-106.316170583167	-66.0197458034609
-116.216061664037	-65.1928860730243
-114.764097243644	-47.4627988466203
-104.444967104215	-49.1252764338456


==> img/tikz/mitte_gt_735-89.tsv <==
x	y
-39.4655800646673	-42.8122259106286
-29.5053178117165	-43.2098475434919
-31.242576127234	-66.1016366078832
-42.0466521714963	-65.409713076559
-40.706808973649	-53.680238779193
-39.4655800646673	-42.8122259106286


==> img/tikz/mitte_gt_735-9.tsv <==
29.0512293161766	0.509734688815655
26.0726206845788	0.883410449222474
23.5888569105828	1.18231889217254
21.6007230379675	1.41038999483114
19.6115298727646	1.62632293774425
17.6212166026736	1.82797631143748
16.1277144844735	1.96858250958941
14.633523031001	2.09903879880911
13.1385975132025	2.2182915636924
11.6428844667594	2.32523791916435
10.1463293475972	2.41874484915919
8.64887499861972	2.4976897840581


==> img/tikz/mitte_gt_735-90.tsv <==
x	y
-3.99181943513372	-56.6107031079086
-15.3413690957003	-55.0787587343148
-17.3664320872914	-54.8070019239706
-18.584636274313	-63.8522414435885
-23.3014217887334	-63.2714417570795
-25.0657946953089	-76.4494489506641
-6.82289049203685	-78.8750046332557
-3.99181943513372	-56.6107031079086


==> img/tikz/mitte_gt_735-91.tsv <==
x	y
-3.99181943513372	-56.6107031079086
-3.94440087432811	-53.9845290640008
-3.68010906272669	-39.3002007427336
-3.64053889738157	-36.919461617116
-15.3820184875335	-36.5712664380967
-15.3911418701134	-38.7653532742072
-15.3927529928566	-41.8675693965587
-15.3413690957003	-55.0787587343148
-3.99181943513372	-56.6107031079086


==> img/tikz/mitte_gt_735-92.tsv <==
x	y
-93.9899032939853	-37.6892683947323
-95.5236912745349	-50.5708676937214
-104.444967104215	-49.1252764338456
-114.764097243644	-47.4627988466203
-113.131141149397	-35.4110108688903
-93.9899032939853	-37.6892683947323


==> img/tikz/mitte_gt_735-93.tsv <==
x	y
-79.2585101716454	-39.5590338827047
-65.7363043732205	-41.7391574366431
-67.0828456291108	-55.1590132338145
-81.4017704201382	-52.8471941291096
-95.5236912745349	-50.5708676937214
-93.9899032939853	-37.6892683947323
-79.2585101716454	-39.5590338827047


==> img/tikz/mitte_gt_735-94.tsv <==
x	y
-42.4273870792361	-68.0172441192463
-31.4545841909941	-68.8531438518884
-32.3701818918922	-80.892458108704
-37.9484090406857	-80.4631984534519
-43.3356145053766	-80.0574650377887
-42.4273870792361	-68.0172441192463


==> img/tikz/mitte_gt_735-95.tsv <==
x	y
-199.780083753095	-59.7437089550411
-194.516704867105	-61.2764489724638
-181.263836887199	-65.1591455446981
-177.51796355905	-55.1482703604605
-189.970284066375	-50.154516768871
-196.480146963366	-47.538726348984
-199.780083753095	-59.7437089550411


==> img/tikz/mitte_gt_735-96.tsv <==
x	y
-197.450451610021	-22.219251464182
-216.757520243624	-19.6521382155053
-218.357593200436	-31.7415791206015
-205.991376872628	-33.3758604523111
-199.04920785337	-34.2976536309979
-197.450451610021	-22.219251464182


==> img/tikz/mitte_gt_735-97.tsv <==
x	y
-177.51796355905	-55.1482703604605
-174.194557108233	-46.9333908293252
-169.740773066883	-33.7168620406094
-183.188609363184	-32.0837478956158
-186.916875192169	-42.981595260623
-189.970284066375	-50.154516768871
-177.51796355905	-55.1482703604605


==> img/tikz/mitte_gt_735-98.tsv <==
x	y
-169.740773066883	-33.7168620406094
-164.823983340264	-21.16213586375
-192.809002087208	-17.7170213266113
-194.366207274623	-30.7301393449352
-183.188609363184	-32.0837478956158
-169.740773066883	-33.7168620406094


==> img/tikz/mitte_gt_735-99.tsv <==
8.83025625274352	-28.4982431962749
9.58494126506877	-12.4966926288365
-0.907585992780458	-12.3022680845346
-0.534394052458438	-5.51618876099679
-22	-7.45516145381281
nan	nan
-22	-27.3492339287024
8.83025625274352	-28.4982431962749


==> img/tikz/mitte_gt_748-1.tsv <==
0.0269446397191815	-6.41145976451596e-06


==> img/tikz/mitte_gt_748-10.tsv <==
9.36857694081974	-3.41179505286962
9.87652516277398	-3.39173454896115
10.3786741346905	-3.32907021167389
10.8718207395258	-3.2281088389676
11.356071396172	-3.0926597185902
11.8315281112606	-2.92657190707847
12.298293610991	-2.73367437485329
12.7564726040861	-2.51779635979098
13.2061658348198	-2.28276656305854
13.6474799933583	-2.03241449360027
14.0805154644325	-1.77057889473409
14.5061299756232	-1.50074759389489
15.3476440585029	-0.947003645626118
15.7685315606461	-0.665769312521157
16.1774277100024	-0.367044893797235
16.5569480102337	-0.0317169213091653
16.9063464663479	0.334624133615655
17.2352370187969	0.713328699282982
17.8920846729307	1.49183730195274
18.1519975231597	1.91484538770893
18.361699375503	2.37363388178863
18.5571231172256	2.84497611312715
18.7303591697055	3.31981751490961
18.8738305023302	3.80263259929843
18.9884101179101	4.29366567977794
19.0797617704531	4.79062065649736
19.1536036200131	5.29116373240828
19.2153308112207	5.79311616655966
19.2671446342517	6.29572369678367
19.3094311507383	6.79903461654662
19.3425532736276	7.30309028398297
19.3670503729035	7.80793827547197
19.4812490425403	10.8387403728233
19.5565199137787	12.3520425837978


==> img/tikz/mitte_gt_748-100.tsv <==
x	y
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-0.534518338437742	-5.51618723857751
-28.2376904223328	-8.0185220924646
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035
-75.5387121124431	-12.6775574120364
-75.6979891632903	-16.4547603009505
-82.3167870487565	-16.1774161214482
-82.6810970655324	-24.8909918834629
-76.0623092636642	-25.1683355351628
-60.1172434189806	-25.8436166725632
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_gt_748-101.tsv <==
x	y
-120.316636316087	53.3157766463275
-100.098242204681	57.3001257873208
-101.66635291061	66.5540190656583
-111.39971888598	64.918777894028
-115.681167265697	85.3931540785112
-111.956869743069	85.8978293757514
-112.982995187905	92.5873809543804
-126.24275416589	91.2070701593061
-123.541090697369	71.8344068677601
-120.316636316087	53.3157766463275


==> img/tikz/mitte_gt_748-102.tsv <==
x	y
234.698202866858	-110.40203580181
234.707609074677	-113.595226948936
233.802589694334	-117.67258590405
231.913081450731	-121.628672122237
229.214349851372	-125.675478017782
225.427898851855	-128.804288916331
221.151547928545	-131.066347122459
216.55049472827	-132.694805168465
211.524220019564	-132.870874108661
206.847713898549	-131.902820137722
203.809487183936	-130.531765109727
198.955040834704	-127.738582379026
200.651548290042	-125.349129673419
198.131000406071	-123.045035418363
196.254475567565	-120.417067549092
195.414037146905	-119.126333687113
197.815130044752	-115.558056775296
197.222067149178	-112.561777358848
197.069183533994	-108.958911823959
198.06870986559	-105.688398534231
200.536310281633	-106.787558448014
201.762701567161	-104.945003517616
203.646325134751	-105.759429862397
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
196.271759057473	-94.3005510415806
193.178261789581	-96.7083315315494
191.235820313294	-99.4594973286398
189.569168949083	-103.241443407895
189.036456571209	-107.566266908363
186.791683924215	-106.292957151569
185.763665713857	-108.159949331091
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
174.448737511031	-91.209306148257
174.588742203154	-88.4377260544879
175.247787415251	-84.7220685638503
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
211.962301178902	-95.2252701671724
215.930727655737	-95.523697917191
219.79667585996	-96.5935128236485
223.19984628887	-98.2111308688211
225.839391079979	-101.123500076868
229.101165949938	-105.523732865631
229.877766006813	-107.635416803979
234.698202866858	-110.40203580181


==> img/tikz/mitte_gt_748-103.tsv <==
x	y
-173.652072813117	22.9667742892449
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449


==> img/tikz/mitte_gt_748-104.tsv <==
x	y
-185.081625841616	17.3066260891057
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057


==> img/tikz/mitte_gt_748-105.tsv <==
x	y
-103.274056912185	-21.2579076288647
-107.596673912918	-21.6553038782507
-107.945723730343	-17.8267167574816
-103.624462362933	-17.4403530536626
-103.274056912185	-21.2579076288647


==> img/tikz/mitte_gt_748-106.tsv <==
x	y
-88.6778234188408	-16.2902176406305
-87.9497911772059	-22.6742781556246
-95.3016945454023	-23.5050891308659
-96.0297344614117	-17.1210295002639
-88.6778234188408	-16.2902176406305


==> img/tikz/mitte_gt_748-107.tsv <==
x	y
-132.816805969168	-29.0110602339177
-138.12194070345	-28.3019120079928
-141.043355338014	-27.9198406229034
-142.840669382306	-27.6761641746295
-143.042561964108	-29.0737116857316
-143.079791664278	-29.315528761627
-143.950399208188	-35.3571591512302
-144.881882751245	-41.7720958099887
-140.188726452787	-42.484295130538
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177


==> img/tikz/mitte_gt_748-108.tsv <==
x	y
189.017144185238	-88.4677120344299
191.676965660495	-90.3073505003853
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_gt_748-109.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
175.247787415251	-84.7220685638503
174.588742203154	-88.4377260544879
174.448737511031	-91.209306148257
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_gt_748-11.tsv <==
16.5073450373799	9.39441606450392
16.4696392577	8.88467746986086
16.4020990830433	8.37899607375205
16.2960894319123	7.87991157358501
16.1720544864964	7.38675626327171
16.0137144883172	6.90387906092847
15.8158315420723	6.43412356040576
15.5825205126171	5.97903811877316
15.3176382804123	5.54041820841724
15.0225591012897	5.12165931560513
14.6975244167759	4.72688663366052
14.3427757577462	4.36025562286693
13.9585499718974	4.02590219680669
13.5455163674285	3.7277216476876
13.107006039892	3.46792427049619
12.6473798481372	3.24811571799041
12.1709070684581	3.06920765541497
11.6813500687775	2.92838607262603
11.1822129449764	2.82096468884147
10.6766035604356	2.73931376609491
10.1674847022683	2.67478381801862
9.15060141630997	2.56259560003297
8.64877156884657	2.49766740685693


==> img/tikz/mitte_gt_748-110.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
191.676965660495	-90.3073505003853
189.017144185238	-88.4677120344299


==> img/tikz/mitte_gt_748-111.tsv <==
x	y
61.5962129794924	-70.186869200882
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_gt_748-112.tsv <==
x	y
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
127.79162128092	-50.2495460079838
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_gt_748-113.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
85.223443540736	-87.1527625953574
118.577442127921	-89.9390190181543


==> img/tikz/mitte_gt_748-114.tsv <==
x	y
121.635697074959	-90.3604829362739
148.065923271452	-94.6797856403527
155.134785248124	-66.1725980797258
128.789499442083	-59.4669198792031
128.038704608376	-62.6560750362526
121.635697074959	-90.360482936274


==> img/tikz/mitte_gt_748-115.tsv <==
x	y
99.0078618046565	-60.4358130298964
62.9957831113151	-56.1575353709323
63.1547585839639	-41.7850189915397
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_gt_748-116.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
126.531460818149	-62.3584365393598
128.038704608376	-62.6560750362526
121.635697074959	-90.3604829362739
118.577442127921	-89.9390190181544


==> img/tikz/mitte_gt_748-117.tsv <==
x	y
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_gt_748-118.tsv <==
x	y
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2373918559152	-87.9848912734971
69.5135195751161	-87.5364192314365
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_gt_748-119.tsv <==
x	y
69.0005776317853	-74.0779573578655
69.5135195751161	-87.5364192314365
85.223443540736	-87.1527625953574
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_gt_748-12.tsv <==
16.5073450373799	9.39441606450392
16.5533651542279	8.87596799931645
16.6154835096097	8.35896867129872
16.6934206732444	7.84390024544099
16.786902617356	7.33128451864357
16.8956499116636	6.82160365589674
17.0193905103066	6.31537918390844
17.1578443520819	5.81310344766866
17.3107353387679	5.31526824813868
17.4777861105188	4.82238574530929
17.658516019788	4.33460220595332
17.8520708075494	3.8514184473142
18.0575389289075	3.37229263488109
18.2728048849682	2.89681678874263
18.7194600457009	1.95615145466686
18.9495974887182	1.4904564196129
19.1854681443752	1.02743141783219
19.4280233996779	0.566785265597904
19.6784170164334	0.10895613150408
19.9381744521927	-0.344275726279093
20.2088699784056	-0.790934855609002
20.4920728238214	-1.22907539131811
20.7893541985073	-1.65675174022963
21.1022883744058	-2.07198844744833
21.4324435886901	-2.4728395163859
21.7813920428777	-2.85735948620911
22.1507050358914	-3.22357249953398
22.5412878405159	-3.56925041724675
22.9522605857841	-3.89135655673934
23.3824474091022	-4.18672304670506
23.8306677636079	-4.45220156708941
24.2956867114785	-4.68505017044082
24.776120727375	-4.88361683035239
25.270567374359	-5.04638823735603
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_gt_748-120.tsv <==
x	y
-75.6979891632903	-16.4547603009505
-59.6641793303768	-17.1969669454452
-60.1172434189806	-25.8436166725632
-82.6810970655324	-24.8909918834629
-82.3167870487565	-16.1774161214482
-75.6979891632903	-16.4547603009505


==> img/tikz/mitte_gt_748-121.tsv <==
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307
nan	nan
-22	-7.45509238469352
-0.534518338437742	-5.51618723857751
-0.907727939630146	-12.3022655908548


==> img/tikz/mitte_gt_748-122.tsv <==
x	y
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282
-59.6641793303768	-17.1969669454452
-75.6979891632903	-16.4547603009505
-75.5387121124431	-12.6775574120364
-58.1532922784181	-10.741374893035
-56.907061666965	-10.6148217737956
-55.8646361391836	-10.5079745801831
-28.2376904223328	-8.0185220924646
-0.534518338437742	-5.51618723857751
-0.907727939630145	-12.3022655908548


==> img/tikz/mitte_gt_748-123.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-60.1172434189806	-25.8436166725632
-59.6641793303768	-17.1969669454452
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_gt_748-124.tsv <==
-22	-27.3491832917705
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307


==> img/tikz/mitte_gt_748-125.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_gt_748-126.tsv <==
x	y
179.26040133561	-59.41128363774
187.689329487155	-35.9100838067438
187.826652665489	-31.5253590140214
174.597590458369	-31.6879168099632
174.424735997179	-36.7850705842051
168.413679064433	-55.7344526871981
179.26040133561	-59.41128363774


==> img/tikz/mitte_gt_748-127.tsv <==
x	y
186.60497598642	-66.0279920616116
195.736516366459	-53.9590487051941
200.184315944379	-57.3293372124786
191.905064908621	-69.8056577187804
186.60497598642	-66.0279920616116


==> img/tikz/mitte_gt_748-128.tsv <==
x	y
179.37299185674	-60.8587644734411
188.371126659083	-48.3589746784278
195.736516366459	-53.9590487051941
186.60497598642	-66.0279920616116
179.37299185674	-60.8587644734411


==> img/tikz/mitte_gt_748-129.tsv <==
x	y
23.4837072771724	-57.406917963368
23.9624466005342	-53.2770479690994
29.1626800111185	-53.3238299678135
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547
29.7453882764594	-39.8099079593736
29.8580939454089	-36.9565703443665
19.1606428740706	-36.3672387688167
10.872721096261	-35.8954412133545
9.07979008563154	-35.7978563718478
8.78014735890145	-38.5945732257553
7.29224799071823	-52.4338269922995
9.17117493296514	-52.6204020381702
10.9619374713411	-52.7961209085083
10.7438224316482	-56.5660827522736
23.4837072771724	-57.406917963368


==> img/tikz/mitte_gt_748-13.tsv <==
8.64877156884657	2.49766740685693
7.64845243040116	2.54169345317388
6.14750834788615	2.59319211742609
4.64637891613836	2.62807351819265
3.64551279767656	2.64161404207486
2.64454544144446	2.64702372148047
1.64347235329726	2.6440104838913
0.642283725597794	2.63227289282465
-0.359026286278343	2.61150897058464
-1.36046415790898	2.58142691665961
-2.86266705996474	2.51973823354347
-4.86253971117916	2.42857434947195
-5.35981428345188	2.41976517647562
-5.85813474004108	2.40091525426512
-6.85689471433146	2.3404833074738
-7.85589344601836	2.26852799849346
-8.85476477357574	2.18754271668124
-10.3523295258654	2.05235386994003
-11.8483333975037	1.90504308046907
-13.8401653062774	1.6956898245971
-15.3324218074174	1.53103386974278


==> img/tikz/mitte_gt_748-130.tsv <==
x	y
9.14069470315672	-72.8551611928527
21.7426115293549	-73.8470078107668
23.4837072771724	-57.406917963368
10.7438224316482	-56.5660827522736
9.14069470315672	-72.8551611928527


==> img/tikz/mitte_gt_748-131.tsv <==
x	y
20.8702153816639	-80.022813309182
21.7426115293549	-73.8470078107668
9.14069470315672	-72.8551611928527
7.00625717448967	-94.488443523325
44.0622113303408	-90.9540924889319
44.2262836360991	-71.45257454581
34.5186804389051	-71.6683096928746
34.4520306234224	-79.7801515319049
20.8702153816639	-80.022813309182


==> img/tikz/mitte_gt_748-132.tsv <==
x	y
18.6187949847326	-53.1230091038732
19.1606428740706	-36.3672387688167
29.8580939454089	-36.9565703443665
29.7453882764594	-39.8099079593736
29.6675480806382	-41.2899310243547
29.4428887123057	-46.6270967584347
29.1626800111185	-53.3238299678135
23.9624466005342	-53.2770479690994
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_gt_748-133.tsv <==
x	y
18.6187949847326	-53.1230091038732
10.9619374713411	-52.7961209085083
9.17117493296514	-52.6204020381702
7.29224799071823	-52.4338269922995
8.78014735890145	-38.5945732257553
9.07979008563154	-35.7978563718478
10.872721096261	-35.8954412133545
19.1606428740706	-36.3672387688167
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_gt_748-134.tsv <==
x	y
44.2262836360991	-71.45257454581
44.4811912620904	-40.4933731343053
44.5022686927079	-38.0207535221771
34.174688595591	-37.8801447964356
34.1141112936484	-40.0678979977606
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
33.1851507184747	-72.019292377127
34.5186804389051	-71.6683096928746
44.2262836360991	-71.45257454581


==> img/tikz/mitte_gt_748-135.tsv <==
x	y
29.6675480806382	-41.2899310243547
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547


==> img/tikz/mitte_gt_748-136.tsv <==
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_gt_748-137.tsv <==
x	y
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_gt_748-138.tsv <==
x	y
-56.7333425972107	46.2824141540079
-55.6888014792514	25.2657191147776
-63.6545272520697	25.2049238269115
-81.6179892923453	24.5718883447977
-87.3940165995998	24.3646540216787
-88.1704963485475	34.8986915648697
-83.453557930009	35.3483277908123
-84.7690971388366	52.8927600540215
-79.5164733929561	53.9372413893116
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_gt_748-139.tsv <==
x	y
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-56.7132038497414	4.64937042629675
-57.8277445951788	4.5626023204413
-58.9128968647669	4.47221542095757
-61.7373423116439	4.2487840674394
-63.6545272520697	25.2049238269115
-55.6888014792514	25.2657191147776


==> img/tikz/mitte_gt_748-14.tsv <==
-15.106833044346	-3.56786105850686
-13.6116133380129	-3.42148289206327
-12.1151950024413	-3.28816634802463
-11.1170115284535	-3.20873237016821
-10.1184412369113	-3.13820224852362
-9.1195527554358	-3.07687949657575
-8.12042246319115	-3.02489499489296
-7.12112106569825	-2.98236021519121
-6.12172260088334	-2.94939626511033
-5.12229741426305	-2.9261045742783
-4.12286821344182	-2.91222973209963
-3.12341484095317	-2.90720930889303
-1.62414161667294	-2.9150117894816
-0.124689385579767	-2.93946102160566
1.37495836910651	-2.9788738093269
2.87463524963493	-3.03242006730848
4.3741366722002	-3.09944617167441
5.87325607159532	-3.17929822372665
7.371792196672	-3.27131296181977
8.86953947257282	-3.37483662508884
9.36857694081974	-3.41179505286962


==> img/tikz/mitte_gt_748-140.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-20.8731973810482	19.4443809972965
-20.3308750736964	7.49434593244854
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_gt_748-141.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_gt_748-142.tsv <==
x	y
-56.7333425972107	46.2824141540079
-47.0466666027014	47.2961066894532
-47.3247253641099	52.8519664409484
-47.6475565483116	62.0421533081776
-63.0829382383844	58.4994705275571
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_gt_748-143.tsv <==
x	y
-58.1532922784181	-10.741374893035
-58.9128968647669	4.47221542095757
-57.8277445951788	4.5626023204413
-56.7132038497414	4.64937042629675
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035


==> img/tikz/mitte_gt_748-144.tsv <==
x	y
-80.990572879448	13.6754000859492
-81.6179892923453	24.5718883447977
-63.6545272520697	25.2049238269115
-61.7373423116439	4.2487840674394
-80.0793435245584	2.72156637995993
-80.3305897928549	6.01171277494219
-80.990572879448	13.6754000859492


==> img/tikz/mitte_gt_748-145.tsv <==
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_gt_748-146.tsv <==
x	y
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_gt_748-147.tsv <==
x	y
-25.8938673027217	26.7042323135774
-39.1252996838804	25.7350524210577
-39.6894636245677	37.8109702099915
-26.5925833150745	39.62552616656
-25.8938673027217	26.7042323135774


==> img/tikz/mitte_gt_748-148.tsv <==
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_gt_748-149.tsv <==
x	y
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_gt_748-15.tsv <==
9.36857694081974	-3.41179505286962
10.8649521354961	-3.52965476857186
12.3601413783433	-3.65754623034341
13.8542045530452	-3.7949931611905
15.8446950482624	-3.9922756165285
17.8335550589413	-4.20457546518684
19.8209954130151	-4.43076081075459
21.8072269386266	-4.66969975872929
24.2888442483338	-4.98186628142543
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_gt_748-150.tsv <==
x	y
-3.85226068652797	30.3517359046692
-9.61008970554162	30.2319389760388
-9.70237275498592	39.4161467489376
-4.10123735503164	39.3536387836898
-3.69375632455697	41.6330737521832
11.9310939260656	41.7474458255528
11.7258129675965	30.1470633787552
-3.85226068652797	30.3517359046692


==> img/tikz/mitte_gt_748-151.tsv <==
x	y
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079
-61.0209450108084	46.0487365854604
-62.5707724862048	55.3899976004095
-63.0829382383844	58.4994705275571
-47.6475565483116	62.0421533081776
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-45.9718535347446	25.7380763379022


==> img/tikz/mitte_gt_748-152.tsv <==
x	y
-56.7333425972107	46.2824141540079
-57.0417178880062	52.3796072973569
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-46.9556900634619	45.369696945177
-46.6653504784805	39.6107239684962
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_gt_748-153.tsv <==
x	y
252.505810176366	-7.74018892859148
252.401429211021	1.52396271593891
252.439155461573	4.25214298194473
252.426381858094	6.14653556396291
252.362511496389	15.6184985473875
218.535449013889	16.7501302954964
180.859997284087	6.43867007805651
166.313656008006	0.244682666132042
166.384608752127	-12.0169598333469
225.052502628753	-8.5136663964796
252.505810176366	-7.74018892859148


==> img/tikz/mitte_gt_748-154.tsv <==
x	y
110.207040687231	-76.6328111728162
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162


==> img/tikz/mitte_gt_748-155.tsv <==
x	y
104.058028347649	-61.3377886273005
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
62.9247186244694	-65.7584471440645
62.9957831113151	-56.1575353709323
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005


==> img/tikz/mitte_gt_748-156.tsv <==
21.0714189187449	-1.74671648956157


==> img/tikz/mitte_gt_748-157.tsv <==
21.9539961791966	-2.38448550725585
20.4410392956615	0.251641887827059


==> img/tikz/mitte_gt_748-158.tsv <==
22.8365734396482	-3.02225452495013
21.8485250082326	-1.30071072754794
21.0714189187449	-1.74671648956157
22.0594673501606	-3.46826028696377
22.8365734396482	-3.02225452495013


==> img/tikz/mitte_gt_748-159.tsv <==
19.9147512074301	2.50657811850589


==> img/tikz/mitte_gt_748-16.tsv <==
25.7776205236275	-5.17187076288972
28.2608836952169	-5.48412036901077
30.2489738677786	-5.72392834632527
30.7462718744159	-5.78161175809542
34.9687104667329	-6.21423140383804
37.0809588274461	-6.42121979972891
39.1942753484003	-6.61632355625467
40.7801359156838	-6.75229692049162
42.3668789419235	-6.87739985728025
43.4252568803271	-6.95387586361753
44.432567901826	-7.00978528240925
45.4408828060827	-7.05488119669518
46.4503537915163	-7.0883063083797
47.4610560609061	-7.10976809528881
48.4728203238272	-7.12076744466548
49.9919785565839	-7.12175350662972
51.5122982280906	-7.1096969162657
55.0600690156569	-7.0663101144882


==> img/tikz/mitte_gt_748-160.tsv <==
20.2964152159789	2.54644481864598
19.9856832520985	5.52123849468648


==> img/tikz/mitte_gt_748-161.tsv <==
20.7705857146596	1.70070027207977
20.585572734396	3.47192276549236
19.8222447172353	3.39218936475079
20.0072576976248	1.62096687226099
20.7705857146596	1.70070027207977


==> img/tikz/mitte_gt_748-162.tsv <==
9.30190120489894	-3.08338443472032


==> img/tikz/mitte_gt_748-163.tsv <==
10.1329744483496	-3.17172361429091
12.9092856435504	-3.46683244448846


==> img/tikz/mitte_gt_748-164.tsv <==
9.24690323406373	-3.60079179976914
10.9090497209651	-3.77747015891033
11.0190456626355	-2.74265542881268
9.35689917573415	-2.5659770696715
9.24690323406373	-3.60079179976914


==> img/tikz/mitte_gt_748-165.tsv <==
0.15241677122707	-2.28769765223041


==> img/tikz/mitte_gt_748-166.tsv <==
0.153229091438316	-3.01026602202719
4.24294794367028	-3.00566830975509


==> img/tikz/mitte_gt_748-167.tsv <==
-0.609401420607087	-3.73369266361592
0.917484243906212	-3.73197612003203
0.915859603546647	-2.28683937997708
-0.611026061092506	-2.28855592448374
-0.609401420607087	-3.73369266361592


==> img/tikz/mitte_gt_748-168.tsv <==
23.6084702752955	1.04527592441425


==> img/tikz/mitte_gt_748-169.tsv <==
26.006303902735	0.943325470169505
25.1809753280157	0.978416571624969


==> img/tikz/mitte_gt_748-17.tsv <==
62	-5.12064696277695
28.8705487120209	-0.727338110418103
29.1991975069789	1.75096573944003
62	-2.59876087466986


==> img/tikz/mitte_gt_748-170.tsv <==
28.4358803478329	1.58795330412565
23.6402130929541	1.79185421261514
23.576727457637	0.298697636213362
28.3723947125158	0.0947967277238781
28.4358803478329	1.58795330412565


==> img/tikz/mitte_gt_748-171.tsv <==
33.7680349167567	-0.532105064374456


==> img/tikz/mitte_gt_748-172.tsv <==
36.1648129496015	-0.656423451076449
38.7459882739473	-0.790306333729866


==> img/tikz/mitte_gt_748-173.tsv <==
38.5950658577509	-0.135367907900779
33.8015097920611	0.113268865503208
33.7345600414522	-1.17747899425211
38.528116107142	-1.4261157676561
38.5950658577509	-0.135367907900779


==> img/tikz/mitte_gt_748-174.tsv <==
42.837500334893	-6.84450575622935


==> img/tikz/mitte_gt_748-175.tsv <==
45.2183587182146	-7.14701750569977
49.0101812069866	-7.62880628524047


==> img/tikz/mitte_gt_748-176.tsv <==
42.7230769070401	-7.74505252153358
47.4847936736831	-8.35007602047442
47.713640529389	-6.54898248986597
42.951923762746	-5.94395899092513
42.7230769070401	-7.74505252153358


==> img/tikz/mitte_gt_748-18.tsv <==
43.3643221668947	-8.20342152027953
43.3846589058339	-5.70350423813985
59.6706966419184	-5.83599058102222
59.6503599031049	-8.33590786223912
43.3643221668947	-8.20342152027953


==> img/tikz/mitte_gt_748-19.tsv <==
25.623257051249	-6.41264016143403
25.8744222755151	-3.92528895295887
43.5796203529572	-5.71310646322765
43.3284551288169	-8.20045767078002
25.623257051249	-6.41264016143403


==> img/tikz/mitte_gt_748-2.tsv <==
0.025659677783605	-5.70250427290794e-06
0.0269446397191815	-6.41145976451596e-06


==> img/tikz/mitte_gt_748-20.tsv <==
29.3138079925441	1.73283568127676
28.8901930049869	-0.731013003747627
26.7522625296408	-0.36343385906244
27.175877517198	2.10041482596195
29.3138079925441	1.73283568127676


==> img/tikz/mitte_gt_748-21.tsv <==
27.5294190017297	2.00421095299302
26.7072657401722	-0.356734623412542
24.510001141644	0.408419929526193
25.3321544032014	2.76936550593176
27.5294190017297	2.00421095299302


==> img/tikz/mitte_gt_748-22.tsv <==
23.7666276882287	-5.82697141276237
24.5468655055837	-3.45184426981067
26.3066795471394	-4.02994951778409
25.5264417296586	-6.40507666165858
23.7666276882287	-5.82697141276238


==> img/tikz/mitte_gt_748-23.tsv <==
21.7231348383861	-4.53029785934827
23.064779308951	-2.42079789121628
25.1138397133881	-3.72400272736934
23.7721952428231	-5.83350269550133
21.7231348383861	-4.53029785934827


==> img/tikz/mitte_gt_748-24.tsv <==
25.7561494306081	2.57439160152004
24.5145781522015	0.404483593701418
22.4771286261254	1.57026518656236
23.7186999049935	3.74017319431808
25.7561494306081	2.57439160152004


==> img/tikz/mitte_gt_748-25.tsv <==
29.2068579674214	1.74998365300181
28.920421176923	-0.733552931577858
17.465374175046	0.587606144793792
17.7518109654186	3.07114272845067
29.2068579674214	1.74998365300181


==> img/tikz/mitte_gt_748-26.tsv <==
24.1664447355592	3.40953311383763
22.4761394346664	1.56755917542383
20.7394479706829	3.16125098887411
22.4297532715757	5.00322492728791
24.1664447355592	3.40953311383763


==> img/tikz/mitte_gt_748-27.tsv <==
19.1489125640777	-1.4724409881818
21.063638693414	0.134986724194576
23.6012452552947	-2.88774428567537
21.6865191256228	-4.49517199706606
19.1489125640777	-1.4724409881818


==> img/tikz/mitte_gt_748-28.tsv <==
22.8368318656052	4.51576415316957
20.7253679958362	3.17721257535817
19.4630782101312	5.16837923527507
21.5745420791032	6.50693081413507
22.8368318656052	4.51576415316957


==> img/tikz/mitte_gt_748-29.tsv <==
17.5773394804701	1.44011739268079
19.7750985343015	2.6316941378966
21.3509905433848	-0.274900795468508
19.1532314895534	-1.46647754068431
17.5773394804701	1.44011739268079


==> img/tikz/mitte_gt_748-3.tsv <==
0.0269446397191815	-6.41145976451596e-06
0.0285705216934707	-7.35641100513273e-06


==> img/tikz/mitte_gt_748-30.tsv <==
21.835062380254	5.96457123885163
19.4690031252475	5.15725246580067
18.6981934448872	7.41631225685542
21.0642526998938	8.22363102990638
21.835062380254	5.96457123885163


==> img/tikz/mitte_gt_748-31.tsv <==
21.1857352681786	7.65930964421128
18.6936889347186	7.4600483259113
18.3012153789307	12.3684886358973
20.7932617123907	12.5677499541973
21.1857352681786	7.65930964421128


==> img/tikz/mitte_gt_748-32.tsv <==
19.9199307109998	2.91900840045082
17.4876216294106	3.49682544159934
17.8901902288127	5.19142977100333
20.3224993104019	4.61361272985481
19.9199307109998	2.91900840045082


==> img/tikz/mitte_gt_748-33.tsv <==
9.23333138603524	-4.65445848714536
9.49995831984171	-2.1687171337615
25.9128660787999	-3.92920732490711
25.6462391448676	-6.41494867921375
9.23333138603524	-4.65445848714536


==> img/tikz/mitte_gt_748-34.tsv <==
20.3235229301947	4.65230413340108
17.8284775095325	4.80962020878926
18.3127587532087	12.4903591051271
20.8078041738708	12.3330430297389
20.3235229301947	4.65230413340108


==> img/tikz/mitte_gt_748-35.tsv <==
18.9612121277735	0.824471623576702
16.6887621151145	1.86657091831919
17.6612317156701	3.98718319317557
19.9336817283291	2.94508389843308
18.9612121277735	0.824471623576702


==> img/tikz/mitte_gt_748-36.tsv <==
16.3024176814578	4.39098910614165
18.5964121175072	5.38476449542987
19.8948284734931	2.38754809400747
17.6008340374437	1.39377270471925
16.3024176814578	4.39098910614165


==> img/tikz/mitte_gt_748-37.tsv <==
16.9770505942738	-1.34377605475954
15.1394339631129	0.351265276575489
17.0924617875058	2.46856846307229
18.9300784191281	0.773527131674363
16.9770505942738	-1.34377605475954


==> img/tikz/mitte_gt_748-38.tsv <==
20.804768767592	12.2842496765952
18.3070116837818	12.3901248305604
19.3077892169194	36
nan	nan
21.8100341463725	36
20.804768767592	12.2842496765952


==> img/tikz/mitte_gt_748-39.tsv <==
15.5589825531334	7.08213902951178
17.9692659120839	7.74586648073477
18.7057061772791	5.07153123409513
16.2954228183287	4.40780378287214
15.5589825531334	7.08213902951178


==> img/tikz/mitte_gt_748-4.tsv <==
-2.4210937127466	-0.925583785241456
-2.42001618108568	0.928415901631635
2.47498299218497	0.925570962321927
2.47390546052405	-0.928428724551164
-2.4210937127466	-0.925583785241456


==> img/tikz/mitte_gt_748-40.tsv <==
15.2630323019286	9.26814083720264
17.7403927406768	9.60382708639031
18.0312153521152	7.4575597460392
15.5538549133671	7.12187349685154
15.2630323019286	9.26814083720264


==> img/tikz/mitte_gt_748-41.tsv <==
15.3180556032173	9.79836985115253
17.7525168670389	9.22968860926061
17.0051209769375	6.03016977460132
14.5706597131159	6.59885101649324
15.3180556032173	9.79836985115253


==> img/tikz/mitte_gt_748-42.tsv <==
14.2319634711461	-3.14418225219579
12.8573863501861	-1.05599218874275
15.5929442321937	0.744722862921257
16.9675213532794	-1.34346719960899
14.2319634711461	-3.14418225219579


==> img/tikz/mitte_gt_748-43.tsv <==
16.4338611060209	27.8816478862445
18.9287922203965	27.7225292752433
17.7502185150082	9.24285434219399
15.2552873997098	9.40197295332096
16.4338611060209	27.8816478862445


==> img/tikz/mitte_gt_748-44.tsv <==
14.944425042221	7.36589017365324
16.9825996836483	5.91818711984681
15.2141822560979	3.42848900982387
13.1760076145448	4.87619206270752
14.944425042221	7.36589017365324


==> img/tikz/mitte_gt_748-45.tsv <==
19.1907900143653	36
18.9257840455674	27.680341732299
16.4270513469313	27.7599338333104
16.6895220700838	36


==> img/tikz/mitte_gt_748-46.tsv <==
11.7604625665168	-4.28287110842875
10.7106364610055	-2.01398037804224
13.2430888232652	-0.842203101916143
14.2929149287765	-3.11109383230265
11.7604625665168	-4.28287110842875


==> img/tikz/mitte_gt_748-47.tsv <==
17.7447101788102	3.07218215169081
17.5586163703609	0.57911795421742
8.52517281973657	1.25341583878462
8.71126662818582	3.74648003625801
17.7447101788102	3.07218215169081


==> img/tikz/mitte_gt_748-48.tsv <==
13.9197426207509	5.56296247813702
15.1971873623641	3.4139778493834
12.5939402051073	1.86650080019205
11.3164954638297	4.01548542795998
13.9197426207509	5.56296247813702


==> img/tikz/mitte_gt_748-49.tsv <==
9.48162895418417	-4.65965408777231
9.08527684877018	-2.19127303847862
11.2430193828181	-1.84480068274899
11.6393714881062	-4.31318173296547
9.48162895418417	-4.65965408777232


==> img/tikz/mitte_gt_748-5.tsv <==
55.4373535227049	-3.08105774888224
53.9415745310461	-2.894307166846
51.9491001371309	-2.63136494072234
48.962647614343	-2.22036977892932
42.9918580905734	-1.38280245249837
37.5181907271919	-0.61821498009013
34.0333985217543	-0.142985658984152
31.0448198449546	0.252524781223173
29.0511207126518	0.509659214192823


==> img/tikz/mitte_gt_748-50.tsv <==
12.1428340279189	4.33100269452322
12.5432734843444	1.863281429383
8.67684460929133	1.23587236964142
8.2764051528658	3.70359363478164
12.1428340279189	4.33100269452322


==> img/tikz/mitte_gt_748-51.tsv <==
8.68966397543882	3.74715656278277
8.64763978511485	1.24750979394307
0.60139131913135	1.38278373782159
0.64341550945532	3.88243050666129
8.68966397543882	3.74715656278277


==> img/tikz/mitte_gt_748-52.tsv <==
-3.2225537710795	-4.15422413446588
-3.12165420652224	-1.65626110885549
9.46771587034842	-2.16478022909517
9.36681630579116	-4.66274325470557
-3.2225537710795	-4.15422413446588


==> img/tikz/mitte_gt_748-53.tsv <==
0.623367451135271	3.88275688017551
0.740309929454178	1.38549348579462
-8.83584849875672	0.937058730221709
-8.95279097720143	3.43432212367981
0.623367451135271	3.88275688017551


==> img/tikz/mitte_gt_748-54.tsv <==
-13.5996343193485	-4.67239729685086
-13.7220710906643	-2.17539724881913
-3.13539385927151	-1.65629490415261
-3.01295708782993	-4.15329495126157
-13.5996343193485	-4.67239729685086


==> img/tikz/mitte_gt_748-55.tsv <==
-8.97110655823907	3.43229115955431
-8.69700431557256	0.947362999623447
-22	-0.520035941931276
nan	nan
-22	1.99512731318476
-8.97110655823907	3.43229115955431


==> img/tikz/mitte_gt_748-56.tsv <==
-22	-3.15131595810131
-13.7366937381934	-2.17757338501086
-13.4441197371524	-4.66039445250001
-22	-5.66861375345959


==> img/tikz/mitte_gt_748-57.tsv <==
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
28.3892149450126	36


==> img/tikz/mitte_gt_748-58.tsv <==
x	y
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
29.8856208672919	50.4229386149926
46.57665949668	48.8379143692754
55.6100413415655	48.2406759113866
67.0389036953845	45.5340069126567
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994


==> img/tikz/mitte_gt_748-59.tsv <==
x	y
140.168326064418	-7.10796021441893
75.1963751871565	2.39472695066563
78.2090519542016	26.0702651372485
94.8155268514833	23.6778986423357
93.4183871524441	14.4530998754544
113.621436307243	11.2257297123017
111.834305845952	24.2699251691662
129.630149836237	27.1742144924194
137.626816047909	27.9701351414164
138.041593559722	15.2293509881435
143.313552153405	14.6136333307763
140.168326064418	-7.10796021441893


==> img/tikz/mitte_gt_748-6.tsv <==
29.0511207126518	0.509659214192823
28.5448552268071	0.565163980090137
28.0353939473131	0.64198580828705
27.5247524914476	0.74016277752494
27.0149498096589	0.859742608944284
26.5080025097211	1.00076324625318
26.0059281909635	1.16326249986196
25.5107451727657	1.34729826811101
25.0244703340713	1.55288827446627
24.5491210031658	1.780090550503
24.0867171207319	2.02895267954432
23.6392725938992	2.29949279208021
23.2088077230083	2.59176851356896
22.7973391165569	2.90581779043986
22.406883382906	3.24167856726091
22.0394594717912	3.59939856338989
21.6970849827828	3.97901559014419
21.3817672464055	4.38055876388234
21.0946393437934	4.80338917295339
20.8352125906313	5.24559530912569
20.6028250923873	5.70512779931759
20.3968146831084	6.17995748884402
20.2165204589894	6.66803486955862
20.0612795342787	7.16731070069184
19.930430734243	7.67575569524651
19.8233078409454	8.19131097555929
19.7387304819585	8.7120180353504
19.6741977731136	9.23607820711679
19.6270057092968	9.76172051461306
19.5944510050983	10.287194069571
19.5738306462468	10.8107277606649
19.5624386458388	11.3305508827644
19.5565199137787	12.3520425837978


==> img/tikz/mitte_gt_748-60.tsv <==
x	y
-175.654741098491	58.8629745469992
-184.698193426298	86.2179151910661
-198.705239910921	81.6142311188038
-192.226407255762	62.0230442636748
-209.838055783842	56.2502794375361
-218.147828272019	81.3868316582874
-231.430795338591	77.029937764773
-220.556275008999	44.1296870058647
-175.654741098491	58.8629745469992


==> img/tikz/mitte_gt_748-61.tsv <==
x	y
-180.882475840549	-1.95914756344551
-180.090886034185	5.68261414452505
-206.447311810598	8.42322685665338
-207.240224135112	0.770428258688842
-180.882475840549	-1.95914756344551


==> img/tikz/mitte_gt_748-62.tsv <==
x	y
-151.294153570229	26.5198951562068
-136.558271050672	27.4721139253079
-145.6021723322	68.8160304714292
-146.422833765206	88.3827026856463
-160.085186069023	87.7910803907897
-159.150922959548	65.2088244760372
-151.294153570229	26.5198951562068


==> img/tikz/mitte_gt_748-63.tsv <==
x	y
-154.419681388984	12.400655436882
-151.006422002773	12.7420427772949
-149.848911863131	12.9355392823348
-148.543594725806	12.8756380789951
-148.817602500456	16.8293805372369
-137.819392172538	17.5921528571782
-135.13046787545	17.8659071263013
-134.437753840222	8.83180131067654
-134.158196636847	6.98297892047135
-137.01011080403	6.71809217601777
-139.417678743952	6.48809866580622
-140.079919529787	-4.58559649997996
-147.563707435093	-4.54903771117146
-147.967736196105	-7.46730304145422
-159.42499953775	-6.6279715542109
-159.286583663654	-3.56500584042634
-161.42563772377	-3.49206454484982
-170.690510172526	-2.77706453022277
-169.849952433539	6.29227146667001
-160.404413151255	5.71182996733405
-153.844373171909	5.4418135842759
-154.129865027576	8.33296712820838
-154.419681388984	12.400655436882


==> img/tikz/mitte_gt_748-64.tsv <==
x	y
-171.036374619164	23.372760544579
-175.30097141552	51.0130111323605
-190.367001067648	47.6821259361968
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449
-171.036374619164	23.372760544579


==> img/tikz/mitte_gt_748-65.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177
-117.158245931333	-31.2861134311024
-117.516039199436	-32.7988667250323
-120.59015867246	-55.52605172829


==> img/tikz/mitte_gt_748-66.tsv <==
x	y
122.41024397079	-28.1161943466515
123.412859257767	-18.7644060852268
64.3654053377387	-10.9995111312711
63.0827952382545	-23.0496347544007
59.0500114494076	-23.8186012756232
59.2017409253413	-31.3077347646609
122.41024397079	-28.1161943466515


==> img/tikz/mitte_gt_748-67.tsv <==
x	y
158.026554359972	-54.0182681775432
159.326092805168	-50.067896287647
160.293481892403	-50.3886505050876
165.718213447339	-33.8982665273115
166.139787088762	-32.5949801658866
123.853847993777	-37.2876610264035
126.36255582778	-38.2350453122749
132.343238034212	-40.1812567077133
130.819876614771	-44.7984713261844
158.026554359972	-54.0182681775432


==> img/tikz/mitte_gt_748-68.tsv <==
x	y
-170.364184200523	19.0788006310719
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057
-183.940733798255	9.85256386325857
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_gt_748-69.tsv <==
x	y
-170.364184200523	19.0788006310719
-151.568458048	21.3232544757281
-151.006422002773	12.7420427772949
-154.419681388984	12.400655436882
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_gt_748-7.tsv <==
19.5565199137787	12.3520425837978
19.7433654878516	16.3908299926368
19.9414954744446	20.4287955766318
20.0764302736188	23.4585470203558
20.2213680344265	26.9932553125031
20.3419175589895	30.021596989774


==> img/tikz/mitte_gt_748-70.tsv <==
x	y
-88.1704963485475	34.8986915648697
-94.8183148323402	34.3955850818986
-96.6832677155523	50.5068509650759
-84.7690971388366	52.8927600540215
-83.453557930009	35.3483277908123
-88.1704963485475	34.8986915648697


==> img/tikz/mitte_gt_748-71.tsv <==
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-22	26.6658340848604


==> img/tikz/mitte_gt_748-72.tsv <==
x	y
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-25.8938673027217	26.7042323135774
-26.5925833150745	39.62552616656
-9.70237275498592	39.4161467489376
-9.61008970554162	30.2319389760388


==> img/tikz/mitte_gt_748-73.tsv <==
x	y
63.1547585839639	-41.7850189915397
62.9957831113151	-56.1575353709323
62.9247186244694	-65.7584471440645
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.5077337380571	-41.6386872194462
63.1547585839639	-41.7850189915397


==> img/tikz/mitte_gt_748-74.tsv <==
x	y
188.891559567755	27.0767925536173
150.843038110315	6.22699942017608
144.811156867226	18.7188147337166
141.82274213337	47.3223026846402
152.250355805199	48.9612094029252
154.356858175784	23.6135582470245
174.828885042865	34.1961591246683
167.382004175981	52.2159288644153
174.052518855175	54.2951520892036
181.670054740889	37.7215644942303
198.367592544128	45.4537690099664
193.729485478528	59.9355834220937
207.112303832863	65.2200277316963
216.873425151038	39.4670644612074
188.891559567755	27.0767925536173


==> img/tikz/mitte_gt_748-75.tsv <==
52.6570773898297	18.0841438872818
62	17.0890005844703
nan	nan
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_gt_748-76.tsv <==
x	y
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
67.0389036953845	45.5340069126567
55.6100413415655	48.2406759113866
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_gt_748-77.tsv <==
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
nan	nan
28.3905559269703	36
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_gt_748-78.tsv <==
x	y
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
46.57665949668	48.8379143692754
29.8856208672919	50.4229386149926
27.4255490353782	26.6905480925242
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_gt_748-79.tsv <==
43.3512940978727	19.0733306077013
62	17.0890005844703
nan	nan
62	-7.73871057798128
62	-7.73871057798128
nan	nan
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_gt_748-8.tsv <==
17.7992247158721	30.2794860960721
17.6767345821601	27.7300861650775
17.5437278551721	25.1810400520754
17.3715915852834	22.123145828099
17.187361909754	19.0668094513076
16.896628240146	14.4837871512237
16.7296864185649	11.9365616580252
16.6555002130671	10.9180477777321
16.6137183060012	10.4092584852546
16.564693040318	9.90133556106203
16.5073450373799	9.39441606450392


==> img/tikz/mitte_gt_748-80.tsv <==
x	y
43.3512940978727	19.0733306077013
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_gt_748-81.tsv <==
x	y
54.0913675576226	32.4564016201535
55.6100413415655	48.2406759113866
46.57665949668	48.8379143692754
45.0552413939272	33.3339800908306
54.0913675576226	32.4564016201535


==> img/tikz/mitte_gt_748-82.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-140.188726452787	-42.484295130538
-144.881882751245	-41.7720958099887
-149.181324322203	-40.9515719022094
-150.711979574811	-40.6623267620397
-161.917638060237	-66.9804278107102
-159.941785663396	-67.4700803999496
-158.588268581525	-67.8047160043521
-142.646129140945	-72.1978280182247
-141.834918604284	-68.4560908034563
-131.046979068437	-70.1874690604144
-123.232231717395	-71.0488089911838
-120.59015867246	-55.52605172829


==> img/tikz/mitte_gt_748-83.tsv <==
x	y
198.514090404657	-41.8242638221685
198.822598695462	-31.8717728731466
187.826652665489	-31.5253590140214
187.689329487155	-35.9100838067438
187.524151550982	-41.489788428729
198.514090404657	-41.8242638221685


==> img/tikz/mitte_gt_748-84.tsv <==
x	y
-117.969767109649	44.268412790063
-104.953488251081	46.2162714949764
-100.463144882442	17.3833314116603
-94.6460676525769	17.742324479678
-92.7095951518284	1.66704853570278
-111.510737069077	-0.621340046028731
-117.969767109649	44.268412790063


==> img/tikz/mitte_gt_748-85.tsv <==
x	y
-24.9466544406188	-53.7951810262203
-26.1703041303585	-62.8845502212841
-23.3016963835344	-63.2713809829388
-18.5849123806697	-63.8521929449497
-17.3666846532829	-54.8069565957568
-15.3416223689497	-55.0787186763565
-15.3929718837905	-41.8675292049178
-24.9050126433908	-41.8274507123249
-24.9466544406188	-53.7951810262203


==> img/tikz/mitte_gt_748-86.tsv <==
x	y
-40.7070586071437	-53.6801327073076
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-39.4658014140022	-42.8121230690965
-40.7070586071437	-53.6801327073076


==> img/tikz/mitte_gt_748-87.tsv <==
x	y
-54.1247776175506	-55.6791929852734
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-54.1247776175506	-55.6791929852734


==> img/tikz/mitte_gt_748-88.tsv <==
x	y
-104.445204883137	-49.1250044824778
-106.316452330189	-66.0194689822012
-116.21634125911	-65.1925834871546
-114.764330695909	-47.4625000395696
-104.445204883137	-49.1250044824778


==> img/tikz/mitte_gt_748-89.tsv <==
x	y
-39.4658014140022	-42.8121230690965
-29.5055401959013	-43.2097706236881
-31.242858087632	-66.1015551667614
-42.0469323311165	-65.4096035176721
-40.7070586071437	-53.6801327073076
-39.4658014140022	-42.8121230690965


==> img/tikz/mitte_gt_748-9.tsv <==
29.0511207126518	0.509659214192823
26.0725130535608	0.883342726471323
23.5887500574869	1.18225763345228
21.6006167784368	1.41033391025787
19.6114241752093	1.62627203007483
17.6211114299309	1.82793058358705
16.1276096776655	1.96854066859983
14.6334185637125	2.09900084647441
13.1384933562762	2.21825750192303
11.6427805881676	2.32520775000991
10.1462257123636	2.41871857481123
8.64877156884657	2.49766740685693


==> img/tikz/mitte_gt_748-90.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-15.3416223689497	-55.0787186763565
-17.3666846532829	-54.8069565957568
-18.5849123806697	-63.8521929449497
-23.3016963835344	-63.2713809829388
-25.0661035860623	-76.4493835846722
-6.82320569539646	-78.8749867446831
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_gt_748-91.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-3.94465129986724	-53.9845186668243
-3.68032127208541	-39.3001910334301
-3.6407449108317	-36.9194520108026
-15.3822235947608	-36.5712262744104
-15.391352687484	-38.7653130867698
-15.3929718837905	-41.8675292049178
-15.3416223689497	-55.0787186763565
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_gt_748-92.tsv <==
x	y
-93.9901113105629	-37.6890236528612
-95.5239328156598	-50.5706189601008
-104.445204883137	-49.1250044824778
-114.764330695909	-47.4625000395696
-113.131343236711	-35.4107163116728
-93.9901113105629	-37.6890236528612


==> img/tikz/mitte_gt_748-93.tsv <==
x	y
-79.2587230543652	-39.5588274794954
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-81.4020178854841	-52.8469821479889
-95.5239328156598	-50.5706189601008
-93.9901113105629	-37.6890236528612
-79.2587230543652	-39.5588274794954


==> img/tikz/mitte_gt_748-94.tsv <==
x	y
-42.427674024993	-68.0171335694823
-31.4548733122296	-68.8530618590032
-32.3705023456177	-80.8923737329215
-37.9487283772378	-80.4630995602523
-43.3359327859832	-80.0573521243087
-42.427674024993	-68.0171335694823


==> img/tikz/mitte_gt_748-95.tsv <==
x	y
-199.780349166321	-59.7431888925884
-194.516974269328	-61.2759426080272
-181.264116394242	-65.158673671033
-177.518217012656	-55.1478082355199
-189.970524523621	-50.1540222365994
-196.480380612956	-47.5382148747069
-199.780349166321	-59.7431888925884


==> img/tikz/mitte_gt_748-96.tsv <==
x	y
-197.450619365301	-22.2187374647585
-216.757681317889	-19.6515739691593
-218.357785737644	-31.741010710001
-205.991573663119	-33.3753242249657
-199.049407042865	-34.2971354707467
-197.450619365301	-22.2187374647585


==> img/tikz/mitte_gt_748-97.tsv <==
x	y
-177.518217012656	-55.1478082355199
-174.194789182504	-46.9329373536268
-169.740970744958	-33.7164201559946
-183.18880279101	-32.0832710128139
-186.917096981791	-42.9811086749174
-189.970524523621	-50.1540222365994
-177.518217012656	-55.1478082355199


==> img/tikz/mitte_gt_748-98.tsv <==
x	y
-169.740970744958	-33.7164201559946
-164.824148344495	-21.1617067751955
-192.809158125383	-17.716519406644
-194.366397179625	-30.7296333722743
-183.18880279101	-32.0832710128139
-169.740970744958	-33.7164201559945


==> img/tikz/mitte_gt_748-99.tsv <==
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-0.534518338437742	-5.51618723857751
-22	-7.45509238469352
nan	nan
-22	-27.3491832917705
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_720-1.tsv <==
0.0258160443640463	-5.78436303624516e-06


==> img/tikz/mitte_hlf_720-10.tsv <==
9.36857694081974	-3.41179505286962
9.87652516277398	-3.39173454896115
10.3786741346905	-3.32907021167389
10.8718207395258	-3.2281088389676
11.356071396172	-3.0926597185902
11.8315281112606	-2.92657190707847
12.298293610991	-2.73367437485329
12.7564726040861	-2.51779635979098
13.2061658348198	-2.28276656305854
13.6474799933583	-2.03241449360027
14.0805154644325	-1.77057889473409
14.5061299756232	-1.50074759389489
15.3476440585029	-0.947003645626118
15.7685315606461	-0.665769312521157
16.1774277100024	-0.367044893797235
16.5569480102337	-0.0317169213091653
16.9063464663479	0.334624133615655
17.2352370187969	0.713328699282982
17.8920846729307	1.49183730195274
18.1519975231597	1.91484538770893
18.361699375503	2.37363388178863
18.5571231172256	2.84497611312715
18.7303591697055	3.31981751490961
18.8738305023302	3.80263259929843
18.9884101179101	4.29366567977794
19.0797617704531	4.79062065649736
19.1536036200131	5.29116373240828
19.2153308112207	5.79311616655966
19.2671446342517	6.29572369678367
19.3094311507383	6.79903461654662
19.3425532736276	7.30309028398297
19.3670503729035	7.80793827547197
19.4812490425403	10.8387403728233
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_720-100.tsv <==
x	y
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-0.534518338437742	-5.51618723857751
-28.2376904223328	-8.0185220924646
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035
-75.5387121124431	-12.6775574120364
-75.6979891632903	-16.4547603009505
-82.3167870487565	-16.1774161214482
-82.6810970655324	-24.8909918834629
-76.0623092636642	-25.1683355351628
-60.1172434189806	-25.8436166725632
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_720-101.tsv <==
x	y
-120.316636316087	53.3157766463275
-100.098242204681	57.3001257873208
-101.66635291061	66.5540190656583
-111.39971888598	64.918777894028
-115.681167265697	85.3931540785112
-111.956869743069	85.8978293757514
-112.982995187905	92.5873809543804
-126.24275416589	91.2070701593061
-123.541090697369	71.8344068677601
-120.316636316087	53.3157766463275


==> img/tikz/mitte_hlf_720-102.tsv <==
x	y
234.698202866858	-110.40203580181
234.707609074677	-113.595226948936
233.802589694334	-117.67258590405
231.913081450731	-121.628672122237
229.214349851372	-125.675478017782
225.427898851855	-128.804288916331
221.151547928545	-131.066347122459
216.55049472827	-132.694805168465
211.524220019564	-132.870874108661
206.847713898549	-131.902820137722
203.809487183936	-130.531765109727
198.955040834704	-127.738582379026
200.651548290042	-125.349129673419
198.131000406071	-123.045035418363
196.254475567565	-120.417067549092
195.414037146905	-119.126333687113
197.815130044752	-115.558056775296
197.222067149178	-112.561777358848
197.069183533994	-108.958911823959
198.06870986559	-105.688398534231
200.536310281633	-106.787558448014
201.762701567161	-104.945003517616
203.646325134751	-105.759429862397
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
196.271759057473	-94.3005510415806
193.178261789581	-96.7083315315494
191.235820313294	-99.4594973286398
189.569168949083	-103.241443407895
189.036456571209	-107.566266908363
186.791683924215	-106.292957151569
185.763665713857	-108.159949331091
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
174.448737511031	-91.209306148257
174.588742203154	-88.4377260544879
175.247787415251	-84.7220685638503
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
211.962301178902	-95.2252701671724
215.930727655737	-95.523697917191
219.79667585996	-96.5935128236485
223.19984628887	-98.2111308688211
225.839391079979	-101.123500076868
229.101165949938	-105.523732865631
229.877766006813	-107.635416803979
234.698202866858	-110.40203580181


==> img/tikz/mitte_hlf_720-103.tsv <==
x	y
-173.652072813117	22.9667742892449
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449


==> img/tikz/mitte_hlf_720-104.tsv <==
x	y
-185.081625841616	17.3066260891057
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057


==> img/tikz/mitte_hlf_720-105.tsv <==
x	y
-103.274056912185	-21.2579076288647
-107.596673912918	-21.6553038782507
-107.945723730343	-17.8267167574816
-103.624462362933	-17.4403530536626
-103.274056912185	-21.2579076288647


==> img/tikz/mitte_hlf_720-106.tsv <==
x	y
-88.6778234188408	-16.2902176406305
-87.9497911772059	-22.6742781556246
-95.3016945454023	-23.5050891308659
-96.0297344614117	-17.1210295002639
-88.6778234188408	-16.2902176406305


==> img/tikz/mitte_hlf_720-107.tsv <==
x	y
-132.816805969168	-29.0110602339177
-138.12194070345	-28.3019120079928
-141.043355338014	-27.9198406229034
-142.840669382306	-27.6761641746295
-143.042561964108	-29.0737116857316
-143.079791664278	-29.315528761627
-143.950399208188	-35.3571591512302
-144.881882751245	-41.7720958099887
-140.188726452787	-42.484295130538
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177


==> img/tikz/mitte_hlf_720-108.tsv <==
x	y
189.017144185238	-88.4677120344299
191.676965660495	-90.3073505003853
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_720-109.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
175.247787415251	-84.7220685638503
174.588742203154	-88.4377260544879
174.448737511031	-91.209306148257
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_720-11.tsv <==
16.5073450373799	9.39441606450392
16.4696392577	8.88467746986086
16.4020990830433	8.37899607375205
16.2960894319123	7.87991157358501
16.1720544864964	7.38675626327171
16.0137144883172	6.90387906092847
15.8158315420723	6.43412356040576
15.5825205126171	5.97903811877316
15.3176382804123	5.54041820841724
15.0225591012897	5.12165931560513
14.6975244167759	4.72688663366052
14.3427757577462	4.36025562286693
13.9585499718974	4.02590219680669
13.5455163674285	3.7277216476876
13.107006039892	3.46792427049619
12.6473798481372	3.24811571799041
12.1709070684581	3.06920765541497
11.6813500687775	2.92838607262603
11.1822129449764	2.82096468884147
10.6766035604356	2.73931376609491
10.1674847022683	2.67478381801862
9.15060141630997	2.56259560003297
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_720-110.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
191.676965660495	-90.3073505003853
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_720-111.tsv <==
x	y
61.5962129794924	-70.186869200882
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_720-112.tsv <==
x	y
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
127.79162128092	-50.2495460079838
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_720-113.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
85.223443540736	-87.1527625953574
118.577442127921	-89.9390190181543


==> img/tikz/mitte_hlf_720-114.tsv <==
x	y
121.635697074959	-90.3604829362739
148.065923271452	-94.6797856403527
155.134785248124	-66.1725980797258
128.789499442083	-59.4669198792031
128.038704608376	-62.6560750362526
121.635697074959	-90.360482936274


==> img/tikz/mitte_hlf_720-115.tsv <==
x	y
99.0078618046565	-60.4358130298964
62.9957831113151	-56.1575353709323
63.1547585839639	-41.7850189915397
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_720-116.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
126.531460818149	-62.3584365393598
128.038704608376	-62.6560750362526
121.635697074959	-90.3604829362739
118.577442127921	-89.9390190181544


==> img/tikz/mitte_hlf_720-117.tsv <==
x	y
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_720-118.tsv <==
x	y
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2373918559152	-87.9848912734971
69.5135195751161	-87.5364192314365
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_720-119.tsv <==
x	y
69.0005776317853	-74.0779573578655
69.5135195751161	-87.5364192314365
85.223443540736	-87.1527625953574
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_720-12.tsv <==
16.5073450373799	9.39441606450392
16.5533651542279	8.87596799931645
16.6154835096097	8.35896867129872
16.6934206732444	7.84390024544099
16.786902617356	7.33128451864357
16.8956499116636	6.82160365589674
17.0193905103066	6.31537918390844
17.1578443520819	5.81310344766866
17.3107353387679	5.31526824813868
17.4777861105188	4.82238574530929
17.658516019788	4.33460220595332
17.8520708075494	3.8514184473142
18.0575389289075	3.37229263488109
18.2728048849682	2.89681678874263
18.7194600457009	1.95615145466686
18.9495974887182	1.4904564196129
19.1854681443752	1.02743141783219
19.4280233996779	0.566785265597904
19.6784170164334	0.10895613150408
19.9381744521927	-0.344275726279093
20.2088699784056	-0.790934855609002
20.4920728238214	-1.22907539131811
20.7893541985073	-1.65675174022963
21.1022883744058	-2.07198844744833
21.4324435886901	-2.4728395163859
21.7813920428777	-2.85735948620911
22.1507050358914	-3.22357249953398
22.5412878405159	-3.56925041724675
22.9522605857841	-3.89135655673934
23.3824474091022	-4.18672304670506
23.8306677636079	-4.45220156708941
24.2956867114785	-4.68505017044082
24.776120727375	-4.88361683035239
25.270567374359	-5.04638823735603
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_720-120.tsv <==
x	y
-75.6979891632903	-16.4547603009505
-59.6641793303768	-17.1969669454452
-60.1172434189806	-25.8436166725632
-82.6810970655324	-24.8909918834629
-82.3167870487565	-16.1774161214482
-75.6979891632903	-16.4547603009505


==> img/tikz/mitte_hlf_720-121.tsv <==
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307
nan	nan
-22	-7.45509238469352
-0.534518338437742	-5.51618723857751
-0.907727939630146	-12.3022655908548


==> img/tikz/mitte_hlf_720-122.tsv <==
x	y
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282
-59.6641793303768	-17.1969669454452
-75.6979891632903	-16.4547603009505
-75.5387121124431	-12.6775574120364
-58.1532922784181	-10.741374893035
-56.907061666965	-10.6148217737956
-55.8646361391836	-10.5079745801831
-28.2376904223328	-8.0185220924646
-0.534518338437742	-5.51618723857751
-0.907727939630145	-12.3022655908548


==> img/tikz/mitte_hlf_720-123.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-60.1172434189806	-25.8436166725632
-59.6641793303768	-17.1969669454452
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_720-124.tsv <==
-22	-27.3491832917705
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307


==> img/tikz/mitte_hlf_720-125.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_720-126.tsv <==
x	y
179.26040133561	-59.41128363774
187.689329487155	-35.9100838067438
187.826652665489	-31.5253590140214
174.597590458369	-31.6879168099632
174.424735997179	-36.7850705842051
168.413679064433	-55.7344526871981
179.26040133561	-59.41128363774


==> img/tikz/mitte_hlf_720-127.tsv <==
x	y
186.60497598642	-66.0279920616116
195.736516366459	-53.9590487051941
200.184315944379	-57.3293372124786
191.905064908621	-69.8056577187804
186.60497598642	-66.0279920616116


==> img/tikz/mitte_hlf_720-128.tsv <==
x	y
179.37299185674	-60.8587644734411
188.371126659083	-48.3589746784278
195.736516366459	-53.9590487051941
186.60497598642	-66.0279920616116
179.37299185674	-60.8587644734411


==> img/tikz/mitte_hlf_720-129.tsv <==
x	y
23.4837072771724	-57.406917963368
23.9624466005342	-53.2770479690994
29.1626800111185	-53.3238299678135
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547
29.7453882764594	-39.8099079593736
29.8580939454089	-36.9565703443665
19.1606428740706	-36.3672387688167
10.872721096261	-35.8954412133545
9.07979008563154	-35.7978563718478
8.78014735890145	-38.5945732257553
7.29224799071823	-52.4338269922995
9.17117493296514	-52.6204020381702
10.9619374713411	-52.7961209085083
10.7438224316482	-56.5660827522736
23.4837072771724	-57.406917963368


==> img/tikz/mitte_hlf_720-13.tsv <==
8.64877156884657	2.49766740685693
7.64845243040116	2.54169345317388
6.14750834788615	2.59319211742609
4.64637891613836	2.62807351819265
3.64551279767656	2.64161404207486
2.64454544144446	2.64702372148047
1.64347235329726	2.6440104838913
0.642283725597794	2.63227289282465
-0.359026286278343	2.61150897058464
-1.36046415790898	2.58142691665961
-2.86266705996474	2.51973823354347
-4.86253971117916	2.42857434947195
-5.35981428345188	2.41976517647562
-5.85813474004108	2.40091525426512
-6.85689471433146	2.3404833074738
-7.85589344601836	2.26852799849346
-8.85476477357574	2.18754271668124
-10.3523295258654	2.05235386994003
-11.8483333975037	1.90504308046907
-13.8401653062774	1.6956898245971
-15.3324218074174	1.53103386974278


==> img/tikz/mitte_hlf_720-130.tsv <==
x	y
9.14069470315672	-72.8551611928527
21.7426115293549	-73.8470078107668
23.4837072771724	-57.406917963368
10.7438224316482	-56.5660827522736
9.14069470315672	-72.8551611928527


==> img/tikz/mitte_hlf_720-131.tsv <==
x	y
20.8702153816639	-80.022813309182
21.7426115293549	-73.8470078107668
9.14069470315672	-72.8551611928527
7.00625717448967	-94.488443523325
44.0622113303408	-90.9540924889319
44.2262836360991	-71.45257454581
34.5186804389051	-71.6683096928746
34.4520306234224	-79.7801515319049
20.8702153816639	-80.022813309182


==> img/tikz/mitte_hlf_720-132.tsv <==
x	y
18.6187949847326	-53.1230091038732
19.1606428740706	-36.3672387688167
29.8580939454089	-36.9565703443665
29.7453882764594	-39.8099079593736
29.6675480806382	-41.2899310243547
29.4428887123057	-46.6270967584347
29.1626800111185	-53.3238299678135
23.9624466005342	-53.2770479690994
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_720-133.tsv <==
x	y
18.6187949847326	-53.1230091038732
10.9619374713411	-52.7961209085083
9.17117493296514	-52.6204020381702
7.29224799071823	-52.4338269922995
8.78014735890145	-38.5945732257553
9.07979008563154	-35.7978563718478
10.872721096261	-35.8954412133545
19.1606428740706	-36.3672387688167
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_720-134.tsv <==
x	y
44.2262836360991	-71.45257454581
44.4811912620904	-40.4933731343053
44.5022686927079	-38.0207535221771
34.174688595591	-37.8801447964356
34.1141112936484	-40.0678979977606
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
33.1851507184747	-72.019292377127
34.5186804389051	-71.6683096928746
44.2262836360991	-71.45257454581


==> img/tikz/mitte_hlf_720-135.tsv <==
x	y
29.6675480806382	-41.2899310243547
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547


==> img/tikz/mitte_hlf_720-136.tsv <==
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_720-137.tsv <==
x	y
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_720-138.tsv <==
x	y
-56.7333425972107	46.2824141540079
-55.6888014792514	25.2657191147776
-63.6545272520697	25.2049238269115
-81.6179892923453	24.5718883447977
-87.3940165995998	24.3646540216787
-88.1704963485475	34.8986915648697
-83.453557930009	35.3483277908123
-84.7690971388366	52.8927600540215
-79.5164733929561	53.9372413893116
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_720-139.tsv <==
x	y
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-56.7132038497414	4.64937042629675
-57.8277445951788	4.5626023204413
-58.9128968647669	4.47221542095757
-61.7373423116439	4.2487840674394
-63.6545272520697	25.2049238269115
-55.6888014792514	25.2657191147776


==> img/tikz/mitte_hlf_720-14.tsv <==
-15.106833044346	-3.56786105850686
-13.6116133380129	-3.42148289206327
-12.1151950024413	-3.28816634802463
-11.1170115284535	-3.20873237016821
-10.1184412369113	-3.13820224852362
-9.1195527554358	-3.07687949657575
-8.12042246319115	-3.02489499489296
-7.12112106569825	-2.98236021519121
-6.12172260088334	-2.94939626511033
-5.12229741426305	-2.9261045742783
-4.12286821344182	-2.91222973209963
-3.12341484095317	-2.90720930889303
-1.62414161667294	-2.9150117894816
-0.124689385579767	-2.93946102160566
1.37495836910651	-2.9788738093269
2.87463524963493	-3.03242006730848
4.3741366722002	-3.09944617167441
5.87325607159532	-3.17929822372665
7.371792196672	-3.27131296181977
8.86953947257282	-3.37483662508884
9.36857694081974	-3.41179505286962


==> img/tikz/mitte_hlf_720-140.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-20.8731973810482	19.4443809972965
-20.3308750736964	7.49434593244854
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_720-141.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_720-142.tsv <==
x	y
-56.7333425972107	46.2824141540079
-47.0466666027014	47.2961066894532
-47.3247253641099	52.8519664409484
-47.6475565483116	62.0421533081776
-63.0829382383844	58.4994705275571
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_720-143.tsv <==
x	y
-58.1532922784181	-10.741374893035
-58.9128968647669	4.47221542095757
-57.8277445951788	4.5626023204413
-56.7132038497414	4.64937042629675
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035


==> img/tikz/mitte_hlf_720-144.tsv <==
x	y
-80.990572879448	13.6754000859492
-81.6179892923453	24.5718883447977
-63.6545272520697	25.2049238269115
-61.7373423116439	4.2487840674394
-80.0793435245584	2.72156637995993
-80.3305897928549	6.01171277494219
-80.990572879448	13.6754000859492


==> img/tikz/mitte_hlf_720-145.tsv <==
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_720-146.tsv <==
x	y
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_720-147.tsv <==
x	y
-25.8938673027217	26.7042323135774
-39.1252996838804	25.7350524210577
-39.6894636245677	37.8109702099915
-26.5925833150745	39.62552616656
-25.8938673027217	26.7042323135774


==> img/tikz/mitte_hlf_720-148.tsv <==
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_720-149.tsv <==
x	y
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_720-15.tsv <==
9.36857694081974	-3.41179505286962
10.8649521354961	-3.52965476857186
12.3601413783433	-3.65754623034341
13.8542045530452	-3.7949931611905
15.8446950482624	-3.9922756165285
17.8335550589413	-4.20457546518684
19.8209954130151	-4.43076081075459
21.8072269386266	-4.66969975872929
24.2888442483338	-4.98186628142543
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_720-150.tsv <==
x	y
-3.85226068652797	30.3517359046692
-9.61008970554162	30.2319389760388
-9.70237275498592	39.4161467489376
-4.10123735503164	39.3536387836898
-3.69375632455697	41.6330737521832
11.9310939260656	41.7474458255528
11.7258129675965	30.1470633787552
-3.85226068652797	30.3517359046692


==> img/tikz/mitte_hlf_720-151.tsv <==
x	y
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079
-61.0209450108084	46.0487365854604
-62.5707724862048	55.3899976004095
-63.0829382383844	58.4994705275571
-47.6475565483116	62.0421533081776
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-45.9718535347446	25.7380763379022


==> img/tikz/mitte_hlf_720-152.tsv <==
x	y
-56.7333425972107	46.2824141540079
-57.0417178880062	52.3796072973569
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-46.9556900634619	45.369696945177
-46.6653504784805	39.6107239684962
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_720-153.tsv <==
x	y
252.505810176366	-7.74018892859148
252.401429211021	1.52396271593891
252.439155461573	4.25214298194473
252.426381858094	6.14653556396291
252.362511496389	15.6184985473875
218.535449013889	16.7501302954964
180.859997284087	6.43867007805651
166.313656008006	0.244682666132042
166.384608752127	-12.0169598333469
225.052502628753	-8.5136663964796
252.505810176366	-7.74018892859148


==> img/tikz/mitte_hlf_720-154.tsv <==
x	y
110.207040687231	-76.6328111728162
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162


==> img/tikz/mitte_hlf_720-155.tsv <==
x	y
104.058028347649	-61.3377886273005
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
62.9247186244694	-65.7584471440645
62.9957831113151	-56.1575353709323
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005


==> img/tikz/mitte_hlf_720-156.tsv <==
24.896321330991	1.24711374426271


==> img/tikz/mitte_hlf_720-157.tsv <==
27.2433360906736	0.745594335035168
27.0923942275096	0.777848190163017


==> img/tikz/mitte_hlf_720-158.tsv <==
29.7617034164119	1.04597210913211
25.0676738970467	2.0490109275872
24.7249687649353	0.445216560938221
29.4189982843006	-0.557822257516865
29.7617034164119	1.04597210913211


==> img/tikz/mitte_hlf_720-159.tsv <==
39.5797216109433	-6.37121608501363


==> img/tikz/mitte_hlf_720-16.tsv <==
25.7776205236275	-5.17187076288972
28.2608836952169	-5.48412036901077
30.2489738677786	-5.72392834632527
30.7462718744159	-5.78161175809542
34.9687104667329	-6.21423140383804
37.0809588274461	-6.42121979972891
39.1942753484003	-6.61632355625467
40.7801359156838	-6.75229692049162
42.3668789419235	-6.87739985728025
43.4252568803271	-6.95387586361753
44.432567901826	-7.00978528240925
45.4408828060827	-7.05488119669518
46.4503537915163	-7.0883063083797
47.4610560609061	-7.10976809528881
48.4728203238272	-7.12076744466548
49.9919785565839	-7.12175350662972
51.5122982280906	-7.1096969162657
55.0600690156569	-7.0663101144882


==> img/tikz/mitte_hlf_720-160.tsv <==
41.978584401772	-6.44508969855437
46.7054147934117	-6.59065368952527


==> img/tikz/mitte_hlf_720-161.tsv <==
39.5543653293858	-7.19459858150591
44.3520909110432	-7.34234580858738
44.4028034741582	-5.69558081560283
39.6050778925008	-5.54783358852135
39.5543653293858	-7.19459858150591


==> img/tikz/mitte_hlf_720-162.tsv <==
51.4524867909683	-6.84375964368675


==> img/tikz/mitte_hlf_720-163.tsv <==
53.8290650319577	-6.50928114743334
57.7197383551439	-5.96170962628249


==> img/tikz/mitte_hlf_720-164.tsv <==
51.5918528310739	-7.83400057743231
56.3450093130526	-7.16504358492551
56.0662772328415	-5.18456171743438
51.3131207508627	-5.85351870994118
51.5918528310739	-7.83400057743231


==> img/tikz/mitte_hlf_720-165.tsv <==
33.0347199347567	-0.277233375706224


==> img/tikz/mitte_hlf_720-166.tsv <==
35.3976159077632	-0.697617272578782
34.3941812901153	-0.519095763531162


==> img/tikz/mitte_hlf_720-167.tsv <==
37.8813918328367	-0.438558512200807
33.1555998868238	0.402209281544309
32.9138399826897	-0.95667603295675
37.6396319287026	-1.79744382670187
37.8813918328367	-0.438558512200807


==> img/tikz/mitte_hlf_720-168.tsv <==
22.614944823972	-3.785834168582


==> img/tikz/mitte_hlf_720-169.tsv <==
23.3576010699989	-4.57193466409553
22.4375052691178	-2.06734540671152


==> img/tikz/mitte_hlf_720-17.tsv <==
62	-5.12064696277695
28.8705487120209	-0.727338110418103
29.1991975069789	1.75096573944003
62	-2.59876087466986


==> img/tikz/mitte_hlf_720-170.tsv <==
24.1002573160259	-5.35803515960906
23.4147487899651	-3.49201502499636
22.614944823972	-3.785834168582
23.3004533500328	-5.6518543031947
24.1002573160259	-5.35803515960906


==> img/tikz/mitte_hlf_720-171.tsv <==
20.2852546274504	-0.0145185004449822


==> img/tikz/mitte_hlf_720-172.tsv <==
20.6765014987464	-0.00665685774380265
20.6266905596018	2.47226196843165


==> img/tikz/mitte_hlf_720-173.tsv <==
21.0863013734869	-0.922114275285345
21.0491953665978	0.924523845200103
20.2667016240059	0.908800559797744
20.303807630895	-0.937837560687708
21.0863013734869	-0.922114275285345


==> img/tikz/mitte_hlf_720-174.tsv <==
6.73824133895377	-3.04164113745097


==> img/tikz/mitte_hlf_720-175.tsv <==
8.89829854036506	-3.30159975552352
11.4521737904454	-3.60895359796196


==> img/tikz/mitte_hlf_720-176.tsv <==
6.64929299323329	-3.78073382901746
10.9694073960559	-4.30065106516256
11.1473040874968	-2.82246568202959
6.82718968467425	-2.30254844588449
6.64929299323329	-3.78073382901746


==> img/tikz/mitte_hlf_720-177.tsv <==
-2.29048397088301	-2.23992329140506


==> img/tikz/mitte_hlf_720-178.tsv <==
-3.20093482549894	-3.00432011253775
0.615883768996642	-2.62536913246503


==> img/tikz/mitte_hlf_720-179.tsv <==
-4.11138568011487	-3.76871693367044
-2.15795422085915	-3.57477144014937
-2.29048397088301	-2.23992329140506
-4.24391543013873	-2.43386878492613
-4.11138568011487	-3.76871693367044


==> img/tikz/mitte_hlf_720-18.tsv <==
43.3643221668947	-8.20342152027953
43.3846589058339	-5.70350423813985
59.6706966419184	-5.83599058102222
59.6503599031049	-8.33590786223912
43.3643221668947	-8.20342152027953


==> img/tikz/mitte_hlf_720-19.tsv <==
25.623257051249	-6.41264016143403
25.8744222755151	-3.92528895295887
43.5796203529572	-5.71310646322765
43.3284551288169	-8.20045767078002
25.623257051249	-6.41264016143403


==> img/tikz/mitte_hlf_720-2.tsv <==
0.025659677783605	-5.70250427290794e-06
0.0258160443640463	-5.78436303624516e-06


==> img/tikz/mitte_hlf_720-20.tsv <==
29.3138079925441	1.73283568127676
28.8901930049869	-0.731013003747627
26.7522625296408	-0.36343385906244
27.175877517198	2.10041482596195
29.3138079925441	1.73283568127676


==> img/tikz/mitte_hlf_720-21.tsv <==
27.5294190017297	2.00421095299302
26.7072657401722	-0.356734623412542
24.510001141644	0.408419929526193
25.3321544032014	2.76936550593176
27.5294190017297	2.00421095299302


==> img/tikz/mitte_hlf_720-22.tsv <==
23.7666276882287	-5.82697141276237
24.5468655055837	-3.45184426981067
26.3066795471394	-4.02994951778409
25.5264417296586	-6.40507666165858
23.7666276882287	-5.82697141276238


==> img/tikz/mitte_hlf_720-23.tsv <==
21.7231348383861	-4.53029785934827
23.064779308951	-2.42079789121628
25.1138397133881	-3.72400272736934
23.7721952428231	-5.83350269550133
21.7231348383861	-4.53029785934827


==> img/tikz/mitte_hlf_720-24.tsv <==
25.7561494306081	2.57439160152004
24.5145781522015	0.404483593701418
22.4771286261254	1.57026518656236
23.7186999049935	3.74017319431808
25.7561494306081	2.57439160152004


==> img/tikz/mitte_hlf_720-25.tsv <==
29.2068579674214	1.74998365300181
28.920421176923	-0.733552931577858
17.465374175046	0.587606144793792
17.7518109654186	3.07114272845067
29.2068579674214	1.74998365300181


==> img/tikz/mitte_hlf_720-26.tsv <==
24.1664447355592	3.40953311383763
22.4761394346664	1.56755917542383
20.7394479706829	3.16125098887411
22.4297532715757	5.00322492728791
24.1664447355592	3.40953311383763


==> img/tikz/mitte_hlf_720-27.tsv <==
19.1489125640777	-1.4724409881818
21.063638693414	0.134986724194576
23.6012452552947	-2.88774428567537
21.6865191256228	-4.49517199706606
19.1489125640777	-1.4724409881818


==> img/tikz/mitte_hlf_720-28.tsv <==
22.8368318656052	4.51576415316957
20.7253679958362	3.17721257535817
19.4630782101312	5.16837923527507
21.5745420791032	6.50693081413507
22.8368318656052	4.51576415316957


==> img/tikz/mitte_hlf_720-29.tsv <==
17.5773394804701	1.44011739268079
19.7750985343015	2.6316941378966
21.3509905433848	-0.274900795468508
19.1532314895534	-1.46647754068431
17.5773394804701	1.44011739268079


==> img/tikz/mitte_hlf_720-3.tsv <==
0.0258160443640463	-5.78436303624516e-06
0.0277117747892043	-6.7716622728746e-06


==> img/tikz/mitte_hlf_720-30.tsv <==
21.835062380254	5.96457123885163
19.4690031252475	5.15725246580067
18.6981934448872	7.41631225685542
21.0642526998938	8.22363102990638
21.835062380254	5.96457123885163


==> img/tikz/mitte_hlf_720-31.tsv <==
21.1857352681786	7.65930964421128
18.6936889347186	7.4600483259113
18.3012153789307	12.3684886358973
20.7932617123907	12.5677499541973
21.1857352681786	7.65930964421128


==> img/tikz/mitte_hlf_720-32.tsv <==
19.9199307109998	2.91900840045082
17.4876216294106	3.49682544159934
17.8901902288127	5.19142977100333
20.3224993104019	4.61361272985481
19.9199307109998	2.91900840045082


==> img/tikz/mitte_hlf_720-33.tsv <==
9.23333138603524	-4.65445848714536
9.49995831984171	-2.1687171337615
25.9128660787999	-3.92920732490711
25.6462391448676	-6.41494867921375
9.23333138603524	-4.65445848714536


==> img/tikz/mitte_hlf_720-34.tsv <==
20.3235229301947	4.65230413340108
17.8284775095325	4.80962020878926
18.3127587532087	12.4903591051271
20.8078041738708	12.3330430297389
20.3235229301947	4.65230413340108


==> img/tikz/mitte_hlf_720-35.tsv <==
18.9612121277735	0.824471623576702
16.6887621151145	1.86657091831919
17.6612317156701	3.98718319317557
19.9336817283291	2.94508389843308
18.9612121277735	0.824471623576702


==> img/tikz/mitte_hlf_720-36.tsv <==
16.3024176814578	4.39098910614165
18.5964121175072	5.38476449542987
19.8948284734931	2.38754809400747
17.6008340374437	1.39377270471925
16.3024176814578	4.39098910614165


==> img/tikz/mitte_hlf_720-37.tsv <==
16.9770505942738	-1.34377605475954
15.1394339631129	0.351265276575489
17.0924617875058	2.46856846307229
18.9300784191281	0.773527131674363
16.9770505942738	-1.34377605475954


==> img/tikz/mitte_hlf_720-38.tsv <==
20.804768767592	12.2842496765952
18.3070116837818	12.3901248305604
19.3077892169194	36
nan	nan
21.8100341463725	36
20.804768767592	12.2842496765952


==> img/tikz/mitte_hlf_720-39.tsv <==
15.5589825531334	7.08213902951178
17.9692659120839	7.74586648073477
18.7057061772791	5.07153123409513
16.2954228183287	4.40780378287214
15.5589825531334	7.08213902951178


==> img/tikz/mitte_hlf_720-4.tsv <==
-2.42216640663214	-0.925730997163624
-2.42120084079421	0.928268751402328
2.47379849536023	0.925719428437552
2.4728329295223	-0.9282803201284
-2.42216640663214	-0.925730997163624


==> img/tikz/mitte_hlf_720-40.tsv <==
15.2630323019286	9.26814083720264
17.7403927406768	9.60382708639031
18.0312153521152	7.4575597460392
15.5538549133671	7.12187349685154
15.2630323019286	9.26814083720264


==> img/tikz/mitte_hlf_720-41.tsv <==
15.3180556032173	9.79836985115253
17.7525168670389	9.22968860926061
17.0051209769375	6.03016977460132
14.5706597131159	6.59885101649324
15.3180556032173	9.79836985115253


==> img/tikz/mitte_hlf_720-42.tsv <==
14.2319634711461	-3.14418225219579
12.8573863501861	-1.05599218874275
15.5929442321937	0.744722862921257
16.9675213532794	-1.34346719960899
14.2319634711461	-3.14418225219579


==> img/tikz/mitte_hlf_720-43.tsv <==
16.4338611060209	27.8816478862445
18.9287922203965	27.7225292752433
17.7502185150082	9.24285434219399
15.2552873997098	9.40197295332096
16.4338611060209	27.8816478862445


==> img/tikz/mitte_hlf_720-44.tsv <==
14.944425042221	7.36589017365324
16.9825996836483	5.91818711984681
15.2141822560979	3.42848900982387
13.1760076145448	4.87619206270752
14.944425042221	7.36589017365324


==> img/tikz/mitte_hlf_720-45.tsv <==
19.1907900143653	36
18.9257840455674	27.680341732299
16.4270513469313	27.7599338333104
16.6895220700838	36


==> img/tikz/mitte_hlf_720-46.tsv <==
11.7604625665168	-4.28287110842875
10.7106364610055	-2.01398037804224
13.2430888232652	-0.842203101916143
14.2929149287765	-3.11109383230265
11.7604625665168	-4.28287110842875


==> img/tikz/mitte_hlf_720-47.tsv <==
17.7447101788102	3.07218215169081
17.5586163703609	0.57911795421742
8.52517281973657	1.25341583878462
8.71126662818582	3.74648003625801
17.7447101788102	3.07218215169081


==> img/tikz/mitte_hlf_720-48.tsv <==
13.9197426207509	5.56296247813702
15.1971873623641	3.4139778493834
12.5939402051073	1.86650080019205
11.3164954638297	4.01548542795998
13.9197426207509	5.56296247813702


==> img/tikz/mitte_hlf_720-49.tsv <==
9.48162895418417	-4.65965408777231
9.08527684877018	-2.19127303847862
11.2430193828181	-1.84480068274899
11.6393714881062	-4.31318173296547
9.48162895418417	-4.65965408777232


==> img/tikz/mitte_hlf_720-5.tsv <==
55.4373535227049	-3.08105774888224
53.9415745310461	-2.894307166846
51.9491001371309	-2.63136494072234
48.962647614343	-2.22036977892932
42.9918580905734	-1.38280245249837
37.5181907271919	-0.61821498009013
34.0333985217543	-0.142985658984152
31.0448198449546	0.252524781223173
29.0511207126518	0.509659214192823


==> img/tikz/mitte_hlf_720-50.tsv <==
12.1428340279189	4.33100269452322
12.5432734843444	1.863281429383
8.67684460929133	1.23587236964142
8.2764051528658	3.70359363478164
12.1428340279189	4.33100269452322


==> img/tikz/mitte_hlf_720-51.tsv <==
8.68966397543882	3.74715656278277
8.64763978511485	1.24750979394307
0.60139131913135	1.38278373782159
0.64341550945532	3.88243050666129
8.68966397543882	3.74715656278277


==> img/tikz/mitte_hlf_720-52.tsv <==
-3.2225537710795	-4.15422413446588
-3.12165420652224	-1.65626110885549
9.46771587034842	-2.16478022909517
9.36681630579116	-4.66274325470557
-3.2225537710795	-4.15422413446588


==> img/tikz/mitte_hlf_720-53.tsv <==
0.623367451135271	3.88275688017551
0.740309929454178	1.38549348579462
-8.83584849875672	0.937058730221709
-8.95279097720143	3.43432212367981
0.623367451135271	3.88275688017551


==> img/tikz/mitte_hlf_720-54.tsv <==
-13.5996343193485	-4.67239729685086
-13.7220710906643	-2.17539724881913
-3.13539385927151	-1.65629490415261
-3.01295708782993	-4.15329495126157
-13.5996343193485	-4.67239729685086


==> img/tikz/mitte_hlf_720-55.tsv <==
-8.97110655823907	3.43229115955431
-8.69700431557256	0.947362999623447
-22	-0.520035941931276
nan	nan
-22	1.99512731318476
-8.97110655823907	3.43229115955431


==> img/tikz/mitte_hlf_720-56.tsv <==
-22	-3.15131595810131
-13.7366937381934	-2.17757338501086
-13.4441197371524	-4.66039445250001
-22	-5.66861375345959


==> img/tikz/mitte_hlf_720-57.tsv <==
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
28.3892149450126	36


==> img/tikz/mitte_hlf_720-58.tsv <==
x	y
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
29.8856208672919	50.4229386149926
46.57665949668	48.8379143692754
55.6100413415655	48.2406759113866
67.0389036953845	45.5340069126567
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994


==> img/tikz/mitte_hlf_720-59.tsv <==
x	y
140.168326064418	-7.10796021441893
75.1963751871565	2.39472695066563
78.2090519542016	26.0702651372485
94.8155268514833	23.6778986423357
93.4183871524441	14.4530998754544
113.621436307243	11.2257297123017
111.834305845952	24.2699251691662
129.630149836237	27.1742144924194
137.626816047909	27.9701351414164
138.041593559722	15.2293509881435
143.313552153405	14.6136333307763
140.168326064418	-7.10796021441893


==> img/tikz/mitte_hlf_720-6.tsv <==
29.0511207126518	0.509659214192823
28.5448552268071	0.565163980090137
28.0353939473131	0.64198580828705
27.5247524914476	0.74016277752494
27.0149498096589	0.859742608944284
26.5080025097211	1.00076324625318
26.0059281909635	1.16326249986196
25.5107451727657	1.34729826811101
25.0244703340713	1.55288827446627
24.5491210031658	1.780090550503
24.0867171207319	2.02895267954432
23.6392725938992	2.29949279208021
23.2088077230083	2.59176851356896
22.7973391165569	2.90581779043986
22.406883382906	3.24167856726091
22.0394594717912	3.59939856338989
21.6970849827828	3.97901559014419
21.3817672464055	4.38055876388234
21.0946393437934	4.80338917295339
20.8352125906313	5.24559530912569
20.6028250923873	5.70512779931759
20.3968146831084	6.17995748884402
20.2165204589894	6.66803486955862
20.0612795342787	7.16731070069184
19.930430734243	7.67575569524651
19.8233078409454	8.19131097555929
19.7387304819585	8.7120180353504
19.6741977731136	9.23607820711679
19.6270057092968	9.76172051461306
19.5944510050983	10.287194069571
19.5738306462468	10.8107277606649
19.5624386458388	11.3305508827644
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_720-60.tsv <==
x	y
-175.654741098491	58.8629745469992
-184.698193426298	86.2179151910661
-198.705239910921	81.6142311188038
-192.226407255762	62.0230442636748
-209.838055783842	56.2502794375361
-218.147828272019	81.3868316582874
-231.430795338591	77.029937764773
-220.556275008999	44.1296870058647
-175.654741098491	58.8629745469992


==> img/tikz/mitte_hlf_720-61.tsv <==
x	y
-180.882475840549	-1.95914756344551
-180.090886034185	5.68261414452505
-206.447311810598	8.42322685665338
-207.240224135112	0.770428258688842
-180.882475840549	-1.95914756344551


==> img/tikz/mitte_hlf_720-62.tsv <==
x	y
-151.294153570229	26.5198951562068
-136.558271050672	27.4721139253079
-145.6021723322	68.8160304714292
-146.422833765206	88.3827026856463
-160.085186069023	87.7910803907897
-159.150922959548	65.2088244760372
-151.294153570229	26.5198951562068


==> img/tikz/mitte_hlf_720-63.tsv <==
x	y
-154.419681388984	12.400655436882
-151.006422002773	12.7420427772949
-149.848911863131	12.9355392823348
-148.543594725806	12.8756380789951
-148.817602500456	16.8293805372369
-137.819392172538	17.5921528571782
-135.13046787545	17.8659071263013
-134.437753840222	8.83180131067654
-134.158196636847	6.98297892047135
-137.01011080403	6.71809217601777
-139.417678743952	6.48809866580622
-140.079919529787	-4.58559649997996
-147.563707435093	-4.54903771117146
-147.967736196105	-7.46730304145422
-159.42499953775	-6.6279715542109
-159.286583663654	-3.56500584042634
-161.42563772377	-3.49206454484982
-170.690510172526	-2.77706453022277
-169.849952433539	6.29227146667001
-160.404413151255	5.71182996733405
-153.844373171909	5.4418135842759
-154.129865027576	8.33296712820838
-154.419681388984	12.400655436882


==> img/tikz/mitte_hlf_720-64.tsv <==
x	y
-171.036374619164	23.372760544579
-175.30097141552	51.0130111323605
-190.367001067648	47.6821259361968
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449
-171.036374619164	23.372760544579


==> img/tikz/mitte_hlf_720-65.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177
-117.158245931333	-31.2861134311024
-117.516039199436	-32.7988667250323
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_720-66.tsv <==
x	y
122.41024397079	-28.1161943466515
123.412859257767	-18.7644060852268
64.3654053377387	-10.9995111312711
63.0827952382545	-23.0496347544007
59.0500114494076	-23.8186012756232
59.2017409253413	-31.3077347646609
122.41024397079	-28.1161943466515


==> img/tikz/mitte_hlf_720-67.tsv <==
x	y
158.026554359972	-54.0182681775432
159.326092805168	-50.067896287647
160.293481892403	-50.3886505050876
165.718213447339	-33.8982665273115
166.139787088762	-32.5949801658866
123.853847993777	-37.2876610264035
126.36255582778	-38.2350453122749
132.343238034212	-40.1812567077133
130.819876614771	-44.7984713261844
158.026554359972	-54.0182681775432


==> img/tikz/mitte_hlf_720-68.tsv <==
x	y
-170.364184200523	19.0788006310719
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057
-183.940733798255	9.85256386325857
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_720-69.tsv <==
x	y
-170.364184200523	19.0788006310719
-151.568458048	21.3232544757281
-151.006422002773	12.7420427772949
-154.419681388984	12.400655436882
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_720-7.tsv <==
19.5565199137787	12.3520425837978
19.7433654878516	16.3908299926368
19.9414954744446	20.4287955766318
20.0764302736188	23.4585470203558
20.2213680344265	26.9932553125031
20.3419175589895	30.021596989774


==> img/tikz/mitte_hlf_720-70.tsv <==
x	y
-88.1704963485475	34.8986915648697
-94.8183148323402	34.3955850818986
-96.6832677155523	50.5068509650759
-84.7690971388366	52.8927600540215
-83.453557930009	35.3483277908123
-88.1704963485475	34.8986915648697


==> img/tikz/mitte_hlf_720-71.tsv <==
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-22	26.6658340848604


==> img/tikz/mitte_hlf_720-72.tsv <==
x	y
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-25.8938673027217	26.7042323135774
-26.5925833150745	39.62552616656
-9.70237275498592	39.4161467489376
-9.61008970554162	30.2319389760388


==> img/tikz/mitte_hlf_720-73.tsv <==
x	y
63.1547585839639	-41.7850189915397
62.9957831113151	-56.1575353709323
62.9247186244694	-65.7584471440645
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.5077337380571	-41.6386872194462
63.1547585839639	-41.7850189915397


==> img/tikz/mitte_hlf_720-74.tsv <==
x	y
188.891559567755	27.0767925536173
150.843038110315	6.22699942017608
144.811156867226	18.7188147337166
141.82274213337	47.3223026846402
152.250355805199	48.9612094029252
154.356858175784	23.6135582470245
174.828885042865	34.1961591246683
167.382004175981	52.2159288644153
174.052518855175	54.2951520892036
181.670054740889	37.7215644942303
198.367592544128	45.4537690099664
193.729485478528	59.9355834220937
207.112303832863	65.2200277316963
216.873425151038	39.4670644612074
188.891559567755	27.0767925536173


==> img/tikz/mitte_hlf_720-75.tsv <==
52.6570773898297	18.0841438872818
62	17.0890005844703
nan	nan
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_720-76.tsv <==
x	y
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
67.0389036953845	45.5340069126567
55.6100413415655	48.2406759113866
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_720-77.tsv <==
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
nan	nan
28.3905559269703	36
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_720-78.tsv <==
x	y
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
46.57665949668	48.8379143692754
29.8856208672919	50.4229386149926
27.4255490353782	26.6905480925242
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_720-79.tsv <==
43.3512940978727	19.0733306077013
62	17.0890005844703
nan	nan
62	-7.73871057798128
62	-7.73871057798128
nan	nan
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_720-8.tsv <==
17.7992247158721	30.2794860960721
17.6767345821601	27.7300861650775
17.5437278551721	25.1810400520754
17.3715915852834	22.123145828099
17.187361909754	19.0668094513076
16.896628240146	14.4837871512237
16.7296864185649	11.9365616580252
16.6555002130671	10.9180477777321
16.6137183060012	10.4092584852546
16.564693040318	9.90133556106203
16.5073450373799	9.39441606450392


==> img/tikz/mitte_hlf_720-80.tsv <==
x	y
43.3512940978727	19.0733306077013
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_720-81.tsv <==
x	y
54.0913675576226	32.4564016201535
55.6100413415655	48.2406759113866
46.57665949668	48.8379143692754
45.0552413939272	33.3339800908306
54.0913675576226	32.4564016201535


==> img/tikz/mitte_hlf_720-82.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-140.188726452787	-42.484295130538
-144.881882751245	-41.7720958099887
-149.181324322203	-40.9515719022094
-150.711979574811	-40.6623267620397
-161.917638060237	-66.9804278107102
-159.941785663396	-67.4700803999496
-158.588268581525	-67.8047160043521
-142.646129140945	-72.1978280182247
-141.834918604284	-68.4560908034563
-131.046979068437	-70.1874690604144
-123.232231717395	-71.0488089911838
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_720-83.tsv <==
x	y
198.514090404657	-41.8242638221685
198.822598695462	-31.8717728731466
187.826652665489	-31.5253590140214
187.689329487155	-35.9100838067438
187.524151550982	-41.489788428729
198.514090404657	-41.8242638221685


==> img/tikz/mitte_hlf_720-84.tsv <==
x	y
-117.969767109649	44.268412790063
-104.953488251081	46.2162714949764
-100.463144882442	17.3833314116603
-94.6460676525769	17.742324479678
-92.7095951518284	1.66704853570278
-111.510737069077	-0.621340046028731
-117.969767109649	44.268412790063


==> img/tikz/mitte_hlf_720-85.tsv <==
x	y
-24.9466544406188	-53.7951810262203
-26.1703041303585	-62.8845502212841
-23.3016963835344	-63.2713809829388
-18.5849123806697	-63.8521929449497
-17.3666846532829	-54.8069565957568
-15.3416223689497	-55.0787186763565
-15.3929718837905	-41.8675292049178
-24.9050126433908	-41.8274507123249
-24.9466544406188	-53.7951810262203


==> img/tikz/mitte_hlf_720-86.tsv <==
x	y
-40.7070586071437	-53.6801327073076
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-39.4658014140022	-42.8121230690965
-40.7070586071437	-53.6801327073076


==> img/tikz/mitte_hlf_720-87.tsv <==
x	y
-54.1247776175506	-55.6791929852734
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-54.1247776175506	-55.6791929852734


==> img/tikz/mitte_hlf_720-88.tsv <==
x	y
-104.445204883137	-49.1250044824778
-106.316452330189	-66.0194689822012
-116.21634125911	-65.1925834871546
-114.764330695909	-47.4625000395696
-104.445204883137	-49.1250044824778


==> img/tikz/mitte_hlf_720-89.tsv <==
x	y
-39.4658014140022	-42.8121230690965
-29.5055401959013	-43.2097706236881
-31.242858087632	-66.1015551667614
-42.0469323311165	-65.4096035176721
-40.7070586071437	-53.6801327073076
-39.4658014140022	-42.8121230690965


==> img/tikz/mitte_hlf_720-9.tsv <==
29.0511207126518	0.509659214192823
26.0725130535608	0.883342726471323
23.5887500574869	1.18225763345228
21.6006167784368	1.41033391025787
19.6114241752093	1.62627203007483
17.6211114299309	1.82793058358705
16.1276096776655	1.96854066859983
14.6334185637125	2.09900084647441
13.1384933562762	2.21825750192303
11.6427805881676	2.32520775000991
10.1462257123636	2.41871857481123
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_720-90.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-15.3416223689497	-55.0787186763565
-17.3666846532829	-54.8069565957568
-18.5849123806697	-63.8521929449497
-23.3016963835344	-63.2713809829388
-25.0661035860623	-76.4493835846722
-6.82320569539646	-78.8749867446831
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_720-91.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-3.94465129986724	-53.9845186668243
-3.68032127208541	-39.3001910334301
-3.6407449108317	-36.9194520108026
-15.3822235947608	-36.5712262744104
-15.391352687484	-38.7653130867698
-15.3929718837905	-41.8675292049178
-15.3416223689497	-55.0787186763565
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_720-92.tsv <==
x	y
-93.9901113105629	-37.6890236528612
-95.5239328156598	-50.5706189601008
-104.445204883137	-49.1250044824778
-114.764330695909	-47.4625000395696
-113.131343236711	-35.4107163116728
-93.9901113105629	-37.6890236528612


==> img/tikz/mitte_hlf_720-93.tsv <==
x	y
-79.2587230543652	-39.5588274794954
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-81.4020178854841	-52.8469821479889
-95.5239328156598	-50.5706189601008
-93.9901113105629	-37.6890236528612
-79.2587230543652	-39.5588274794954


==> img/tikz/mitte_hlf_720-94.tsv <==
x	y
-42.427674024993	-68.0171335694823
-31.4548733122296	-68.8530618590032
-32.3705023456177	-80.8923737329215
-37.9487283772378	-80.4630995602523
-43.3359327859832	-80.0573521243087
-42.427674024993	-68.0171335694823


==> img/tikz/mitte_hlf_720-95.tsv <==
x	y
-199.780349166321	-59.7431888925884
-194.516974269328	-61.2759426080272
-181.264116394242	-65.158673671033
-177.518217012656	-55.1478082355199
-189.970524523621	-50.1540222365994
-196.480380612956	-47.5382148747069
-199.780349166321	-59.7431888925884


==> img/tikz/mitte_hlf_720-96.tsv <==
x	y
-197.450619365301	-22.2187374647585
-216.757681317889	-19.6515739691593
-218.357785737644	-31.741010710001
-205.991573663119	-33.3753242249657
-199.049407042865	-34.2971354707467
-197.450619365301	-22.2187374647585


==> img/tikz/mitte_hlf_720-97.tsv <==
x	y
-177.518217012656	-55.1478082355199
-174.194789182504	-46.9329373536268
-169.740970744958	-33.7164201559946
-183.18880279101	-32.0832710128139
-186.917096981791	-42.9811086749174
-189.970524523621	-50.1540222365994
-177.518217012656	-55.1478082355199


==> img/tikz/mitte_hlf_720-98.tsv <==
x	y
-169.740970744958	-33.7164201559946
-164.824148344495	-21.1617067751955
-192.809158125383	-17.716519406644
-194.366397179625	-30.7296333722743
-183.18880279101	-32.0832710128139
-169.740970744958	-33.7164201559945


==> img/tikz/mitte_hlf_720-99.tsv <==
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-0.534518338437742	-5.51618723857751
-22	-7.45509238469352
nan	nan
-22	-27.3491832917705
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_735-1.tsv <==
0.0264641535016084	-6.13640277266278e-06


==> img/tikz/mitte_hlf_735-10.tsv <==
9.36857694081974	-3.41179505286962
9.87652516277398	-3.39173454896115
10.3786741346905	-3.32907021167389
10.8718207395258	-3.2281088389676
11.356071396172	-3.0926597185902
11.8315281112606	-2.92657190707847
12.298293610991	-2.73367437485329
12.7564726040861	-2.51779635979098
13.2061658348198	-2.28276656305854
13.6474799933583	-2.03241449360027
14.0805154644325	-1.77057889473409
14.5061299756232	-1.50074759389489
15.3476440585029	-0.947003645626118
15.7685315606461	-0.665769312521157
16.1774277100024	-0.367044893797235
16.5569480102337	-0.0317169213091653
16.9063464663479	0.334624133615655
17.2352370187969	0.713328699282982
17.8920846729307	1.49183730195274
18.1519975231597	1.91484538770893
18.361699375503	2.37363388178863
18.5571231172256	2.84497611312715
18.7303591697055	3.31981751490961
18.8738305023302	3.80263259929843
18.9884101179101	4.29366567977794
19.0797617704531	4.79062065649736
19.1536036200131	5.29116373240828
19.2153308112207	5.79311616655966
19.2671446342517	6.29572369678367
19.3094311507383	6.79903461654662
19.3425532736276	7.30309028398297
19.3670503729035	7.80793827547197
19.4812490425403	10.8387403728233
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_735-100.tsv <==
x	y
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-0.534518338437742	-5.51618723857751
-28.2376904223328	-8.0185220924646
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035
-75.5387121124431	-12.6775574120364
-75.6979891632903	-16.4547603009505
-82.3167870487565	-16.1774161214482
-82.6810970655324	-24.8909918834629
-76.0623092636642	-25.1683355351628
-60.1172434189806	-25.8436166725632
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_735-101.tsv <==
x	y
-120.316636316087	53.3157766463275
-100.098242204681	57.3001257873208
-101.66635291061	66.5540190656583
-111.39971888598	64.918777894028
-115.681167265697	85.3931540785112
-111.956869743069	85.8978293757514
-112.982995187905	92.5873809543804
-126.24275416589	91.2070701593061
-123.541090697369	71.8344068677601
-120.316636316087	53.3157766463275


==> img/tikz/mitte_hlf_735-102.tsv <==
x	y
234.698202866858	-110.40203580181
234.707609074677	-113.595226948936
233.802589694334	-117.67258590405
231.913081450731	-121.628672122237
229.214349851372	-125.675478017782
225.427898851855	-128.804288916331
221.151547928545	-131.066347122459
216.55049472827	-132.694805168465
211.524220019564	-132.870874108661
206.847713898549	-131.902820137722
203.809487183936	-130.531765109727
198.955040834704	-127.738582379026
200.651548290042	-125.349129673419
198.131000406071	-123.045035418363
196.254475567565	-120.417067549092
195.414037146905	-119.126333687113
197.815130044752	-115.558056775296
197.222067149178	-112.561777358848
197.069183533994	-108.958911823959
198.06870986559	-105.688398534231
200.536310281633	-106.787558448014
201.762701567161	-104.945003517616
203.646325134751	-105.759429862397
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
196.271759057473	-94.3005510415806
193.178261789581	-96.7083315315494
191.235820313294	-99.4594973286398
189.569168949083	-103.241443407895
189.036456571209	-107.566266908363
186.791683924215	-106.292957151569
185.763665713857	-108.159949331091
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
174.448737511031	-91.209306148257
174.588742203154	-88.4377260544879
175.247787415251	-84.7220685638503
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
211.962301178902	-95.2252701671724
215.930727655737	-95.523697917191
219.79667585996	-96.5935128236485
223.19984628887	-98.2111308688211
225.839391079979	-101.123500076868
229.101165949938	-105.523732865631
229.877766006813	-107.635416803979
234.698202866858	-110.40203580181


==> img/tikz/mitte_hlf_735-103.tsv <==
x	y
-173.652072813117	22.9667742892449
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449


==> img/tikz/mitte_hlf_735-104.tsv <==
x	y
-185.081625841616	17.3066260891057
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057


==> img/tikz/mitte_hlf_735-105.tsv <==
x	y
-103.274056912185	-21.2579076288647
-107.596673912918	-21.6553038782507
-107.945723730343	-17.8267167574816
-103.624462362933	-17.4403530536626
-103.274056912185	-21.2579076288647


==> img/tikz/mitte_hlf_735-106.tsv <==
x	y
-88.6778234188408	-16.2902176406305
-87.9497911772059	-22.6742781556246
-95.3016945454023	-23.5050891308659
-96.0297344614117	-17.1210295002639
-88.6778234188408	-16.2902176406305


==> img/tikz/mitte_hlf_735-107.tsv <==
x	y
-132.816805969168	-29.0110602339177
-138.12194070345	-28.3019120079928
-141.043355338014	-27.9198406229034
-142.840669382306	-27.6761641746295
-143.042561964108	-29.0737116857316
-143.079791664278	-29.315528761627
-143.950399208188	-35.3571591512302
-144.881882751245	-41.7720958099887
-140.188726452787	-42.484295130538
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177


==> img/tikz/mitte_hlf_735-108.tsv <==
x	y
189.017144185238	-88.4677120344299
191.676965660495	-90.3073505003853
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_735-109.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
175.247787415251	-84.7220685638503
174.588742203154	-88.4377260544879
174.448737511031	-91.209306148257
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_735-11.tsv <==
16.5073450373799	9.39441606450392
16.4696392577	8.88467746986086
16.4020990830433	8.37899607375205
16.2960894319123	7.87991157358501
16.1720544864964	7.38675626327171
16.0137144883172	6.90387906092847
15.8158315420723	6.43412356040576
15.5825205126171	5.97903811877316
15.3176382804123	5.54041820841724
15.0225591012897	5.12165931560513
14.6975244167759	4.72688663366052
14.3427757577462	4.36025562286693
13.9585499718974	4.02590219680669
13.5455163674285	3.7277216476876
13.107006039892	3.46792427049619
12.6473798481372	3.24811571799041
12.1709070684581	3.06920765541497
11.6813500687775	2.92838607262603
11.1822129449764	2.82096468884147
10.6766035604356	2.73931376609491
10.1674847022683	2.67478381801862
9.15060141630997	2.56259560003297
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_735-110.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
191.676965660495	-90.3073505003853
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_735-111.tsv <==
x	y
61.5962129794924	-70.186869200882
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_735-112.tsv <==
x	y
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
127.79162128092	-50.2495460079838
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_735-113.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
85.223443540736	-87.1527625953574
118.577442127921	-89.9390190181543


==> img/tikz/mitte_hlf_735-114.tsv <==
x	y
121.635697074959	-90.3604829362739
148.065923271452	-94.6797856403527
155.134785248124	-66.1725980797258
128.789499442083	-59.4669198792031
128.038704608376	-62.6560750362526
121.635697074959	-90.360482936274


==> img/tikz/mitte_hlf_735-115.tsv <==
x	y
99.0078618046565	-60.4358130298964
62.9957831113151	-56.1575353709323
63.1547585839639	-41.7850189915397
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_735-116.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
126.531460818149	-62.3584365393598
128.038704608376	-62.6560750362526
121.635697074959	-90.3604829362739
118.577442127921	-89.9390190181544


==> img/tikz/mitte_hlf_735-117.tsv <==
x	y
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_735-118.tsv <==
x	y
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2373918559152	-87.9848912734971
69.5135195751161	-87.5364192314365
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_735-119.tsv <==
x	y
69.0005776317853	-74.0779573578655
69.5135195751161	-87.5364192314365
85.223443540736	-87.1527625953574
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_735-12.tsv <==
16.5073450373799	9.39441606450392
16.5533651542279	8.87596799931645
16.6154835096097	8.35896867129872
16.6934206732444	7.84390024544099
16.786902617356	7.33128451864357
16.8956499116636	6.82160365589674
17.0193905103066	6.31537918390844
17.1578443520819	5.81310344766866
17.3107353387679	5.31526824813868
17.4777861105188	4.82238574530929
17.658516019788	4.33460220595332
17.8520708075494	3.8514184473142
18.0575389289075	3.37229263488109
18.2728048849682	2.89681678874263
18.7194600457009	1.95615145466686
18.9495974887182	1.4904564196129
19.1854681443752	1.02743141783219
19.4280233996779	0.566785265597904
19.6784170164334	0.10895613150408
19.9381744521927	-0.344275726279093
20.2088699784056	-0.790934855609002
20.4920728238214	-1.22907539131811
20.7893541985073	-1.65675174022963
21.1022883744058	-2.07198844744833
21.4324435886901	-2.4728395163859
21.7813920428777	-2.85735948620911
22.1507050358914	-3.22357249953398
22.5412878405159	-3.56925041724675
22.9522605857841	-3.89135655673934
23.3824474091022	-4.18672304670506
23.8306677636079	-4.45220156708941
24.2956867114785	-4.68505017044082
24.776120727375	-4.88361683035239
25.270567374359	-5.04638823735603
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_735-120.tsv <==
x	y
-75.6979891632903	-16.4547603009505
-59.6641793303768	-17.1969669454452
-60.1172434189806	-25.8436166725632
-82.6810970655324	-24.8909918834629
-82.3167870487565	-16.1774161214482
-75.6979891632903	-16.4547603009505


==> img/tikz/mitte_hlf_735-121.tsv <==
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307
nan	nan
-22	-7.45509238469352
-0.534518338437742	-5.51618723857751
-0.907727939630146	-12.3022655908548


==> img/tikz/mitte_hlf_735-122.tsv <==
x	y
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282
-59.6641793303768	-17.1969669454452
-75.6979891632903	-16.4547603009505
-75.5387121124431	-12.6775574120364
-58.1532922784181	-10.741374893035
-56.907061666965	-10.6148217737956
-55.8646361391836	-10.5079745801831
-28.2376904223328	-8.0185220924646
-0.534518338437742	-5.51618723857751
-0.907727939630145	-12.3022655908548


==> img/tikz/mitte_hlf_735-123.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-60.1172434189806	-25.8436166725632
-59.6641793303768	-17.1969669454452
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_735-124.tsv <==
-22	-27.3491832917705
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307


==> img/tikz/mitte_hlf_735-125.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_735-126.tsv <==
x	y
179.26040133561	-59.41128363774
187.689329487155	-35.9100838067438
187.826652665489	-31.5253590140214
174.597590458369	-31.6879168099632
174.424735997179	-36.7850705842051
168.413679064433	-55.7344526871981
179.26040133561	-59.41128363774


==> img/tikz/mitte_hlf_735-127.tsv <==
x	y
186.60497598642	-66.0279920616116
195.736516366459	-53.9590487051941
200.184315944379	-57.3293372124786
191.905064908621	-69.8056577187804
186.60497598642	-66.0279920616116


==> img/tikz/mitte_hlf_735-128.tsv <==
x	y
179.37299185674	-60.8587644734411
188.371126659083	-48.3589746784278
195.736516366459	-53.9590487051941
186.60497598642	-66.0279920616116
179.37299185674	-60.8587644734411


==> img/tikz/mitte_hlf_735-129.tsv <==
x	y
23.4837072771724	-57.406917963368
23.9624466005342	-53.2770479690994
29.1626800111185	-53.3238299678135
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547
29.7453882764594	-39.8099079593736
29.8580939454089	-36.9565703443665
19.1606428740706	-36.3672387688167
10.872721096261	-35.8954412133545
9.07979008563154	-35.7978563718478
8.78014735890145	-38.5945732257553
7.29224799071823	-52.4338269922995
9.17117493296514	-52.6204020381702
10.9619374713411	-52.7961209085083
10.7438224316482	-56.5660827522736
23.4837072771724	-57.406917963368


==> img/tikz/mitte_hlf_735-13.tsv <==
8.64877156884657	2.49766740685693
7.64845243040116	2.54169345317388
6.14750834788615	2.59319211742609
4.64637891613836	2.62807351819265
3.64551279767656	2.64161404207486
2.64454544144446	2.64702372148047
1.64347235329726	2.6440104838913
0.642283725597794	2.63227289282465
-0.359026286278343	2.61150897058464
-1.36046415790898	2.58142691665961
-2.86266705996474	2.51973823354347
-4.86253971117916	2.42857434947195
-5.35981428345188	2.41976517647562
-5.85813474004108	2.40091525426512
-6.85689471433146	2.3404833074738
-7.85589344601836	2.26852799849346
-8.85476477357574	2.18754271668124
-10.3523295258654	2.05235386994003
-11.8483333975037	1.90504308046907
-13.8401653062774	1.6956898245971
-15.3324218074174	1.53103386974278


==> img/tikz/mitte_hlf_735-130.tsv <==
x	y
9.14069470315672	-72.8551611928527
21.7426115293549	-73.8470078107668
23.4837072771724	-57.406917963368
10.7438224316482	-56.5660827522736
9.14069470315672	-72.8551611928527


==> img/tikz/mitte_hlf_735-131.tsv <==
x	y
20.8702153816639	-80.022813309182
21.7426115293549	-73.8470078107668
9.14069470315672	-72.8551611928527
7.00625717448967	-94.488443523325
44.0622113303408	-90.9540924889319
44.2262836360991	-71.45257454581
34.5186804389051	-71.6683096928746
34.4520306234224	-79.7801515319049
20.8702153816639	-80.022813309182


==> img/tikz/mitte_hlf_735-132.tsv <==
x	y
18.6187949847326	-53.1230091038732
19.1606428740706	-36.3672387688167
29.8580939454089	-36.9565703443665
29.7453882764594	-39.8099079593736
29.6675480806382	-41.2899310243547
29.4428887123057	-46.6270967584347
29.1626800111185	-53.3238299678135
23.9624466005342	-53.2770479690994
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_735-133.tsv <==
x	y
18.6187949847326	-53.1230091038732
10.9619374713411	-52.7961209085083
9.17117493296514	-52.6204020381702
7.29224799071823	-52.4338269922995
8.78014735890145	-38.5945732257553
9.07979008563154	-35.7978563718478
10.872721096261	-35.8954412133545
19.1606428740706	-36.3672387688167
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_735-134.tsv <==
x	y
44.2262836360991	-71.45257454581
44.4811912620904	-40.4933731343053
44.5022686927079	-38.0207535221771
34.174688595591	-37.8801447964356
34.1141112936484	-40.0678979977606
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
33.1851507184747	-72.019292377127
34.5186804389051	-71.6683096928746
44.2262836360991	-71.45257454581


==> img/tikz/mitte_hlf_735-135.tsv <==
x	y
29.6675480806382	-41.2899310243547
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547


==> img/tikz/mitte_hlf_735-136.tsv <==
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_735-137.tsv <==
x	y
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_735-138.tsv <==
x	y
-56.7333425972107	46.2824141540079
-55.6888014792514	25.2657191147776
-63.6545272520697	25.2049238269115
-81.6179892923453	24.5718883447977
-87.3940165995998	24.3646540216787
-88.1704963485475	34.8986915648697
-83.453557930009	35.3483277908123
-84.7690971388366	52.8927600540215
-79.5164733929561	53.9372413893116
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_735-139.tsv <==
x	y
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-56.7132038497414	4.64937042629675
-57.8277445951788	4.5626023204413
-58.9128968647669	4.47221542095757
-61.7373423116439	4.2487840674394
-63.6545272520697	25.2049238269115
-55.6888014792514	25.2657191147776


==> img/tikz/mitte_hlf_735-14.tsv <==
-15.106833044346	-3.56786105850686
-13.6116133380129	-3.42148289206327
-12.1151950024413	-3.28816634802463
-11.1170115284535	-3.20873237016821
-10.1184412369113	-3.13820224852362
-9.1195527554358	-3.07687949657575
-8.12042246319115	-3.02489499489296
-7.12112106569825	-2.98236021519121
-6.12172260088334	-2.94939626511033
-5.12229741426305	-2.9261045742783
-4.12286821344182	-2.91222973209963
-3.12341484095317	-2.90720930889303
-1.62414161667294	-2.9150117894816
-0.124689385579767	-2.93946102160566
1.37495836910651	-2.9788738093269
2.87463524963493	-3.03242006730848
4.3741366722002	-3.09944617167441
5.87325607159532	-3.17929822372665
7.371792196672	-3.27131296181977
8.86953947257282	-3.37483662508884
9.36857694081974	-3.41179505286962


==> img/tikz/mitte_hlf_735-140.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-20.8731973810482	19.4443809972965
-20.3308750736964	7.49434593244854
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_735-141.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_735-142.tsv <==
x	y
-56.7333425972107	46.2824141540079
-47.0466666027014	47.2961066894532
-47.3247253641099	52.8519664409484
-47.6475565483116	62.0421533081776
-63.0829382383844	58.4994705275571
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_735-143.tsv <==
x	y
-58.1532922784181	-10.741374893035
-58.9128968647669	4.47221542095757
-57.8277445951788	4.5626023204413
-56.7132038497414	4.64937042629675
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035


==> img/tikz/mitte_hlf_735-144.tsv <==
x	y
-80.990572879448	13.6754000859492
-81.6179892923453	24.5718883447977
-63.6545272520697	25.2049238269115
-61.7373423116439	4.2487840674394
-80.0793435245584	2.72156637995993
-80.3305897928549	6.01171277494219
-80.990572879448	13.6754000859492


==> img/tikz/mitte_hlf_735-145.tsv <==
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_735-146.tsv <==
x	y
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_735-147.tsv <==
x	y
-25.8938673027217	26.7042323135774
-39.1252996838804	25.7350524210577
-39.6894636245677	37.8109702099915
-26.5925833150745	39.62552616656
-25.8938673027217	26.7042323135774


==> img/tikz/mitte_hlf_735-148.tsv <==
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_735-149.tsv <==
x	y
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_735-15.tsv <==
9.36857694081974	-3.41179505286962
10.8649521354961	-3.52965476857186
12.3601413783433	-3.65754623034341
13.8542045530452	-3.7949931611905
15.8446950482624	-3.9922756165285
17.8335550589413	-4.20457546518684
19.8209954130151	-4.43076081075459
21.8072269386266	-4.66969975872929
24.2888442483338	-4.98186628142543
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_735-150.tsv <==
x	y
-3.85226068652797	30.3517359046692
-9.61008970554162	30.2319389760388
-9.70237275498592	39.4161467489376
-4.10123735503164	39.3536387836898
-3.69375632455697	41.6330737521832
11.9310939260656	41.7474458255528
11.7258129675965	30.1470633787552
-3.85226068652797	30.3517359046692


==> img/tikz/mitte_hlf_735-151.tsv <==
x	y
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079
-61.0209450108084	46.0487365854604
-62.5707724862048	55.3899976004095
-63.0829382383844	58.4994705275571
-47.6475565483116	62.0421533081776
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-45.9718535347446	25.7380763379022


==> img/tikz/mitte_hlf_735-152.tsv <==
x	y
-56.7333425972107	46.2824141540079
-57.0417178880062	52.3796072973569
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-46.9556900634619	45.369696945177
-46.6653504784805	39.6107239684962
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_735-153.tsv <==
x	y
252.505810176366	-7.74018892859148
252.401429211021	1.52396271593891
252.439155461573	4.25214298194473
252.426381858094	6.14653556396291
252.362511496389	15.6184985473875
218.535449013889	16.7501302954964
180.859997284087	6.43867007805651
166.313656008006	0.244682666132042
166.384608752127	-12.0169598333469
225.052502628753	-8.5136663964796
252.505810176366	-7.74018892859148


==> img/tikz/mitte_hlf_735-154.tsv <==
x	y
110.207040687231	-76.6328111728162
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162


==> img/tikz/mitte_hlf_735-155.tsv <==
x	y
104.058028347649	-61.3377886273005
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
62.9247186244694	-65.7584471440645
62.9957831113151	-56.1575353709323
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005


==> img/tikz/mitte_hlf_735-156.tsv <==
23.8573819604491	1.25596351916748


==> img/tikz/mitte_hlf_735-157.tsv <==
26.2505481962849	1.0749790787981
25.442006020382	1.13612550106898


==> img/tikz/mitte_hlf_735-158.tsv <==
28.6913966976184	1.52449960120093
23.9050642259469	1.88646848193968
23.8096996949514	0.62545855639528
28.5960321666228	0.263489675656519
28.6913966976184	1.52449960120093


==> img/tikz/mitte_hlf_735-159.tsv <==
41.6086556031697	-6.62095644220302


==> img/tikz/mitte_hlf_735-16.tsv <==
25.7776205236275	-5.17187076288972
28.2608836952169	-5.48412036901077
30.2489738677786	-5.72392834632527
30.7462718744159	-5.78161175809542
34.9687104667329	-6.21423140383804
37.0809588274461	-6.42121979972891
39.1942753484003	-6.61632355625467
40.7801359156838	-6.75229692049162
42.3668789419235	-6.87739985728025
43.4252568803271	-6.95387586361753
44.432567901826	-7.00978528240925
45.4408828060827	-7.05488119669518
46.4503537915163	-7.0883063083797
47.4610560609061	-7.10976809528881
48.4728203238272	-7.12076744466548
49.9919785565839	-7.12175350662972
51.5122982280906	-7.1096969162657
55.0600690156569	-7.0663101144882


==> img/tikz/mitte_hlf_735-160.tsv <==
43.9993253918236	-6.83237536665739
48.3917170035734	-7.2208165954485


==> img/tikz/mitte_hlf_735-161.tsv <==
41.5393929880088	-7.40415994196419
46.3207325653166	-7.82699779087292
46.4592577956385	-6.26059079135059
41.6779182183307	-5.83775294244186
41.5393929880088	-7.40415994196419


==> img/tikz/mitte_hlf_735-162.tsv <==
53.1342016448254	-6.60884924174851


==> img/tikz/mitte_hlf_735-163.tsv <==
53.2980638724033	-7.64419183842106
58.0390527296695	-6.89384214975719
57.7113282745137	-4.82315695641209
52.9703394172475	-5.57350664507596
53.2980638724033	-7.64419183842106


==> img/tikz/mitte_hlf_735-164.tsv <==
33.1322993423307	-0.420003843006654


==> img/tikz/mitte_hlf_735-165.tsv <==
35.5222115524609	-0.639821103180822
36.5918994809918	-0.738207926217399


==> img/tikz/mitte_hlf_735-166.tsv <==
37.974720880245	-0.179065710954802
33.1948964599846	0.260568809393533
33.0697022246767	-1.10057649540684
37.8495266449372	-1.54021101575517
37.974720880245	-0.179065710954802


==> img/tikz/mitte_hlf_735-167.tsv <==
21.7460665200789	-2.69503945570012


==> img/tikz/mitte_hlf_735-168.tsv <==
22.6082958997573	-3.34633346585272
21.2984688626816	-0.747424372795713


==> img/tikz/mitte_hlf_735-169.tsv <==
23.4705252794356	-3.99762747600532
22.5977092768405	-2.26581909100325
21.7460665200789	-2.69503945570012
22.6188825226741	-4.42684784070219
23.4705252794356	-3.99762747600532


==> img/tikz/mitte_hlf_735-17.tsv <==
62	-5.12064696277695
28.8705487120209	-0.727338110418103
29.1991975069789	1.75096573944003
62	-2.59876087466986


==> img/tikz/mitte_hlf_735-170.tsv <==
20.1672773040239	1.28919810785247


==> img/tikz/mitte_hlf_735-171.tsv <==
20.5580501753495	1.3099943277216
20.4152610580434	3.99308354849805


==> img/tikz/mitte_hlf_735-172.tsv <==
21.0003283879988	0.362975711800598
20.8973177053512	2.29860538338085
20.1157719627002	2.25701294364259
20.2187826453477	0.321383272062349
21.0003283879988	0.362975711800598


==> img/tikz/mitte_hlf_735-173.tsv <==
8.0829402284207	-3.22456054368572


==> img/tikz/mitte_hlf_735-174.tsv <==
10.2446533689789	-3.47036919775853
12.7567486215567	-3.75601984277398


==> img/tikz/mitte_hlf_735-175.tsv <==
7.98824636765187	-4.05732602920658
12.3116726487682	-4.54894333735219
12.5010603703059	-2.88341236631047
8.17763408918953	-2.39179505816487
7.98824636765187	-4.05732602920658


==> img/tikz/mitte_hlf_735-176.tsv <==
-0.938316683256033	-2.22594262274808


==> img/tikz/mitte_hlf_735-177.tsv <==
-1.8527227170136	-2.77230307729451
1.97981428764919	-2.36943378741711


==> img/tikz/mitte_hlf_735-178.tsv <==
-2.76712875077117	-3.31866353184093
-0.844694430329241	-3.1165807473642
-0.938316683256033	-2.22594262274808
-2.86075100369796	-2.42802540722481
-2.76712875077117	-3.31866353184093


==> img/tikz/mitte_hlf_735-18.tsv <==
43.3643221668947	-8.20342152027953
43.3846589058339	-5.70350423813985
59.6706966419184	-5.83599058102222
59.6503599031049	-8.33590786223912
43.3643221668947	-8.20342152027953


==> img/tikz/mitte_hlf_735-19.tsv <==
25.623257051249	-6.41264016143403
25.8744222755151	-3.92528895295887
43.5796203529572	-5.71310646322765
43.3284551288169	-8.20045767078002
25.623257051249	-6.41264016143403


==> img/tikz/mitte_hlf_735-2.tsv <==
0.025659677783605	-5.70250427290794e-06
0.0264641535016084	-6.13640277266278e-06


==> img/tikz/mitte_hlf_735-20.tsv <==
29.3138079925441	1.73283568127676
28.8901930049869	-0.731013003747627
26.7522625296408	-0.36343385906244
27.175877517198	2.10041482596195
29.3138079925441	1.73283568127676


==> img/tikz/mitte_hlf_735-21.tsv <==
27.5294190017297	2.00421095299302
26.7072657401722	-0.356734623412542
24.510001141644	0.408419929526193
25.3321544032014	2.76936550593176
27.5294190017297	2.00421095299302


==> img/tikz/mitte_hlf_735-22.tsv <==
23.7666276882287	-5.82697141276237
24.5468655055837	-3.45184426981067
26.3066795471394	-4.02994951778409
25.5264417296586	-6.40507666165858
23.7666276882287	-5.82697141276238


==> img/tikz/mitte_hlf_735-23.tsv <==
21.7231348383861	-4.53029785934827
23.064779308951	-2.42079789121628
25.1138397133881	-3.72400272736934
23.7721952428231	-5.83350269550133
21.7231348383861	-4.53029785934827


==> img/tikz/mitte_hlf_735-24.tsv <==
25.7561494306081	2.57439160152004
24.5145781522015	0.404483593701418
22.4771286261254	1.57026518656236
23.7186999049935	3.74017319431808
25.7561494306081	2.57439160152004


==> img/tikz/mitte_hlf_735-25.tsv <==
29.2068579674214	1.74998365300181
28.920421176923	-0.733552931577858
17.465374175046	0.587606144793792
17.7518109654186	3.07114272845067
29.2068579674214	1.74998365300181


==> img/tikz/mitte_hlf_735-26.tsv <==
24.1664447355592	3.40953311383763
22.4761394346664	1.56755917542383
20.7394479706829	3.16125098887411
22.4297532715757	5.00322492728791
24.1664447355592	3.40953311383763


==> img/tikz/mitte_hlf_735-27.tsv <==
19.1489125640777	-1.4724409881818
21.063638693414	0.134986724194576
23.6012452552947	-2.88774428567537
21.6865191256228	-4.49517199706606
19.1489125640777	-1.4724409881818


==> img/tikz/mitte_hlf_735-28.tsv <==
22.8368318656052	4.51576415316957
20.7253679958362	3.17721257535817
19.4630782101312	5.16837923527507
21.5745420791032	6.50693081413507
22.8368318656052	4.51576415316957


==> img/tikz/mitte_hlf_735-29.tsv <==
17.5773394804701	1.44011739268079
19.7750985343015	2.6316941378966
21.3509905433848	-0.274900795468508
19.1532314895534	-1.46647754068431
17.5773394804701	1.44011739268079


==> img/tikz/mitte_hlf_735-3.tsv <==
0.0264641535016084	-6.13640277266278e-06
0.0280621990601074	-7.03879380732977e-06


==> img/tikz/mitte_hlf_735-30.tsv <==
21.835062380254	5.96457123885163
19.4690031252475	5.15725246580067
18.6981934448872	7.41631225685542
21.0642526998938	8.22363102990638
21.835062380254	5.96457123885163


==> img/tikz/mitte_hlf_735-31.tsv <==
21.1857352681786	7.65930964421128
18.6936889347186	7.4600483259113
18.3012153789307	12.3684886358973
20.7932617123907	12.5677499541973
21.1857352681786	7.65930964421128


==> img/tikz/mitte_hlf_735-32.tsv <==
19.9199307109998	2.91900840045082
17.4876216294106	3.49682544159934
17.8901902288127	5.19142977100333
20.3224993104019	4.61361272985481
19.9199307109998	2.91900840045082


==> img/tikz/mitte_hlf_735-33.tsv <==
9.23333138603524	-4.65445848714536
9.49995831984171	-2.1687171337615
25.9128660787999	-3.92920732490711
25.6462391448676	-6.41494867921375
9.23333138603524	-4.65445848714536


==> img/tikz/mitte_hlf_735-34.tsv <==
20.3235229301947	4.65230413340108
17.8284775095325	4.80962020878926
18.3127587532087	12.4903591051271
20.8078041738708	12.3330430297389
20.3235229301947	4.65230413340108


==> img/tikz/mitte_hlf_735-35.tsv <==
18.9612121277735	0.824471623576702
16.6887621151145	1.86657091831919
17.6612317156701	3.98718319317557
19.9336817283291	2.94508389843308
18.9612121277735	0.824471623576702


==> img/tikz/mitte_hlf_735-36.tsv <==
16.3024176814578	4.39098910614165
18.5964121175072	5.38476449542987
19.8948284734931	2.38754809400747
17.6008340374437	1.39377270471925
16.3024176814578	4.39098910614165


==> img/tikz/mitte_hlf_735-37.tsv <==
16.9770505942738	-1.34377605475954
15.1394339631129	0.351265276575489
17.0924617875058	2.46856846307229
18.9300784191281	0.773527131674363
16.9770505942738	-1.34377605475954


==> img/tikz/mitte_hlf_735-38.tsv <==
20.804768767592	12.2842496765952
18.3070116837818	12.3901248305604
19.3077892169194	36
nan	nan
21.8100341463725	36
20.804768767592	12.2842496765952


==> img/tikz/mitte_hlf_735-39.tsv <==
15.5589825531334	7.08213902951178
17.9692659120839	7.74586648073477
18.7057061772791	5.07153123409513
16.2954228183287	4.40780378287214
15.5589825531334	7.08213902951178


==> img/tikz/mitte_hlf_735-4.tsv <==
-2.42155891842845	-0.925623924314249
-2.42051199413857	0.928375780094987
2.47448722543166	0.925611651508703
2.47344030114178	-0.928388052900532
-2.42155891842845	-0.925623924314249


==> img/tikz/mitte_hlf_735-40.tsv <==
15.2630323019286	9.26814083720264
17.7403927406768	9.60382708639031
18.0312153521152	7.4575597460392
15.5538549133671	7.12187349685154
15.2630323019286	9.26814083720264


==> img/tikz/mitte_hlf_735-41.tsv <==
15.3180556032173	9.79836985115253
17.7525168670389	9.22968860926061
17.0051209769375	6.03016977460132
14.5706597131159	6.59885101649324
15.3180556032173	9.79836985115253


==> img/tikz/mitte_hlf_735-42.tsv <==
14.2319634711461	-3.14418225219579
12.8573863501861	-1.05599218874275
15.5929442321937	0.744722862921257
16.9675213532794	-1.34346719960899
14.2319634711461	-3.14418225219579


==> img/tikz/mitte_hlf_735-43.tsv <==
16.4338611060209	27.8816478862445
18.9287922203965	27.7225292752433
17.7502185150082	9.24285434219399
15.2552873997098	9.40197295332096
16.4338611060209	27.8816478862445


==> img/tikz/mitte_hlf_735-44.tsv <==
14.944425042221	7.36589017365324
16.9825996836483	5.91818711984681
15.2141822560979	3.42848900982387
13.1760076145448	4.87619206270752
14.944425042221	7.36589017365324


==> img/tikz/mitte_hlf_735-45.tsv <==
19.1907900143653	36
18.9257840455674	27.680341732299
16.4270513469313	27.7599338333104
16.6895220700838	36


==> img/tikz/mitte_hlf_735-46.tsv <==
11.7604625665168	-4.28287110842875
10.7106364610055	-2.01398037804224
13.2430888232652	-0.842203101916143
14.2929149287765	-3.11109383230265
11.7604625665168	-4.28287110842875


==> img/tikz/mitte_hlf_735-47.tsv <==
17.7447101788102	3.07218215169081
17.5586163703609	0.57911795421742
8.52517281973657	1.25341583878462
8.71126662818582	3.74648003625801
17.7447101788102	3.07218215169081


==> img/tikz/mitte_hlf_735-48.tsv <==
13.9197426207509	5.56296247813702
15.1971873623641	3.4139778493834
12.5939402051073	1.86650080019205
11.3164954638297	4.01548542795998
13.9197426207509	5.56296247813702


==> img/tikz/mitte_hlf_735-49.tsv <==
9.48162895418417	-4.65965408777231
9.08527684877018	-2.19127303847862
11.2430193828181	-1.84480068274899
11.6393714881062	-4.31318173296547
9.48162895418417	-4.65965408777232


==> img/tikz/mitte_hlf_735-5.tsv <==
55.4373535227049	-3.08105774888224
53.9415745310461	-2.894307166846
51.9491001371309	-2.63136494072234
48.962647614343	-2.22036977892932
42.9918580905734	-1.38280245249837
37.5181907271919	-0.61821498009013
34.0333985217543	-0.142985658984152
31.0448198449546	0.252524781223173
29.0511207126518	0.509659214192823


==> img/tikz/mitte_hlf_735-50.tsv <==
12.1428340279189	4.33100269452322
12.5432734843444	1.863281429383
8.67684460929133	1.23587236964142
8.2764051528658	3.70359363478164
12.1428340279189	4.33100269452322


==> img/tikz/mitte_hlf_735-51.tsv <==
8.68966397543882	3.74715656278277
8.64763978511485	1.24750979394307
0.60139131913135	1.38278373782159
0.64341550945532	3.88243050666129
8.68966397543882	3.74715656278277


==> img/tikz/mitte_hlf_735-52.tsv <==
-3.2225537710795	-4.15422413446588
-3.12165420652224	-1.65626110885549
9.46771587034842	-2.16478022909517
9.36681630579116	-4.66274325470557
-3.2225537710795	-4.15422413446588


==> img/tikz/mitte_hlf_735-53.tsv <==
0.623367451135271	3.88275688017551
0.740309929454178	1.38549348579462
-8.83584849875672	0.937058730221709
-8.95279097720143	3.43432212367981
0.623367451135271	3.88275688017551


==> img/tikz/mitte_hlf_735-54.tsv <==
-13.5996343193485	-4.67239729685086
-13.7220710906643	-2.17539724881913
-3.13539385927151	-1.65629490415261
-3.01295708782993	-4.15329495126157
-13.5996343193485	-4.67239729685086


==> img/tikz/mitte_hlf_735-55.tsv <==
-8.97110655823907	3.43229115955431
-8.69700431557256	0.947362999623447
-22	-0.520035941931276
nan	nan
-22	1.99512731318476
-8.97110655823907	3.43229115955431


==> img/tikz/mitte_hlf_735-56.tsv <==
-22	-3.15131595810131
-13.7366937381934	-2.17757338501086
-13.4441197371524	-4.66039445250001
-22	-5.66861375345959


==> img/tikz/mitte_hlf_735-57.tsv <==
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
28.3892149450126	36


==> img/tikz/mitte_hlf_735-58.tsv <==
x	y
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
29.8856208672919	50.4229386149926
46.57665949668	48.8379143692754
55.6100413415655	48.2406759113866
67.0389036953845	45.5340069126567
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994


==> img/tikz/mitte_hlf_735-59.tsv <==
x	y
140.168326064418	-7.10796021441893
75.1963751871565	2.39472695066563
78.2090519542016	26.0702651372485
94.8155268514833	23.6778986423357
93.4183871524441	14.4530998754544
113.621436307243	11.2257297123017
111.834305845952	24.2699251691662
129.630149836237	27.1742144924194
137.626816047909	27.9701351414164
138.041593559722	15.2293509881435
143.313552153405	14.6136333307763
140.168326064418	-7.10796021441893


==> img/tikz/mitte_hlf_735-6.tsv <==
29.0511207126518	0.509659214192823
28.5448552268071	0.565163980090137
28.0353939473131	0.64198580828705
27.5247524914476	0.74016277752494
27.0149498096589	0.859742608944284
26.5080025097211	1.00076324625318
26.0059281909635	1.16326249986196
25.5107451727657	1.34729826811101
25.0244703340713	1.55288827446627
24.5491210031658	1.780090550503
24.0867171207319	2.02895267954432
23.6392725938992	2.29949279208021
23.2088077230083	2.59176851356896
22.7973391165569	2.90581779043986
22.406883382906	3.24167856726091
22.0394594717912	3.59939856338989
21.6970849827828	3.97901559014419
21.3817672464055	4.38055876388234
21.0946393437934	4.80338917295339
20.8352125906313	5.24559530912569
20.6028250923873	5.70512779931759
20.3968146831084	6.17995748884402
20.2165204589894	6.66803486955862
20.0612795342787	7.16731070069184
19.930430734243	7.67575569524651
19.8233078409454	8.19131097555929
19.7387304819585	8.7120180353504
19.6741977731136	9.23607820711679
19.6270057092968	9.76172051461306
19.5944510050983	10.287194069571
19.5738306462468	10.8107277606649
19.5624386458388	11.3305508827644
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_735-60.tsv <==
x	y
-175.654741098491	58.8629745469992
-184.698193426298	86.2179151910661
-198.705239910921	81.6142311188038
-192.226407255762	62.0230442636748
-209.838055783842	56.2502794375361
-218.147828272019	81.3868316582874
-231.430795338591	77.029937764773
-220.556275008999	44.1296870058647
-175.654741098491	58.8629745469992


==> img/tikz/mitte_hlf_735-61.tsv <==
x	y
-180.882475840549	-1.95914756344551
-180.090886034185	5.68261414452505
-206.447311810598	8.42322685665338
-207.240224135112	0.770428258688842
-180.882475840549	-1.95914756344551


==> img/tikz/mitte_hlf_735-62.tsv <==
x	y
-151.294153570229	26.5198951562068
-136.558271050672	27.4721139253079
-145.6021723322	68.8160304714292
-146.422833765206	88.3827026856463
-160.085186069023	87.7910803907897
-159.150922959548	65.2088244760372
-151.294153570229	26.5198951562068


==> img/tikz/mitte_hlf_735-63.tsv <==
x	y
-154.419681388984	12.400655436882
-151.006422002773	12.7420427772949
-149.848911863131	12.9355392823348
-148.543594725806	12.8756380789951
-148.817602500456	16.8293805372369
-137.819392172538	17.5921528571782
-135.13046787545	17.8659071263013
-134.437753840222	8.83180131067654
-134.158196636847	6.98297892047135
-137.01011080403	6.71809217601777
-139.417678743952	6.48809866580622
-140.079919529787	-4.58559649997996
-147.563707435093	-4.54903771117146
-147.967736196105	-7.46730304145422
-159.42499953775	-6.6279715542109
-159.286583663654	-3.56500584042634
-161.42563772377	-3.49206454484982
-170.690510172526	-2.77706453022277
-169.849952433539	6.29227146667001
-160.404413151255	5.71182996733405
-153.844373171909	5.4418135842759
-154.129865027576	8.33296712820838
-154.419681388984	12.400655436882


==> img/tikz/mitte_hlf_735-64.tsv <==
x	y
-171.036374619164	23.372760544579
-175.30097141552	51.0130111323605
-190.367001067648	47.6821259361968
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449
-171.036374619164	23.372760544579


==> img/tikz/mitte_hlf_735-65.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177
-117.158245931333	-31.2861134311024
-117.516039199436	-32.7988667250323
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_735-66.tsv <==
x	y
122.41024397079	-28.1161943466515
123.412859257767	-18.7644060852268
64.3654053377387	-10.9995111312711
63.0827952382545	-23.0496347544007
59.0500114494076	-23.8186012756232
59.2017409253413	-31.3077347646609
122.41024397079	-28.1161943466515


==> img/tikz/mitte_hlf_735-67.tsv <==
x	y
158.026554359972	-54.0182681775432
159.326092805168	-50.067896287647
160.293481892403	-50.3886505050876
165.718213447339	-33.8982665273115
166.139787088762	-32.5949801658866
123.853847993777	-37.2876610264035
126.36255582778	-38.2350453122749
132.343238034212	-40.1812567077133
130.819876614771	-44.7984713261844
158.026554359972	-54.0182681775432


==> img/tikz/mitte_hlf_735-68.tsv <==
x	y
-170.364184200523	19.0788006310719
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057
-183.940733798255	9.85256386325857
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_735-69.tsv <==
x	y
-170.364184200523	19.0788006310719
-151.568458048	21.3232544757281
-151.006422002773	12.7420427772949
-154.419681388984	12.400655436882
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_735-7.tsv <==
19.5565199137787	12.3520425837978
19.7433654878516	16.3908299926368
19.9414954744446	20.4287955766318
20.0764302736188	23.4585470203558
20.2213680344265	26.9932553125031
20.3419175589895	30.021596989774


==> img/tikz/mitte_hlf_735-70.tsv <==
x	y
-88.1704963485475	34.8986915648697
-94.8183148323402	34.3955850818986
-96.6832677155523	50.5068509650759
-84.7690971388366	52.8927600540215
-83.453557930009	35.3483277908123
-88.1704963485475	34.8986915648697


==> img/tikz/mitte_hlf_735-71.tsv <==
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-22	26.6658340848604


==> img/tikz/mitte_hlf_735-72.tsv <==
x	y
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-25.8938673027217	26.7042323135774
-26.5925833150745	39.62552616656
-9.70237275498592	39.4161467489376
-9.61008970554162	30.2319389760388


==> img/tikz/mitte_hlf_735-73.tsv <==
x	y
63.1547585839639	-41.7850189915397
62.9957831113151	-56.1575353709323
62.9247186244694	-65.7584471440645
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.5077337380571	-41.6386872194462
63.1547585839639	-41.7850189915397


==> img/tikz/mitte_hlf_735-74.tsv <==
x	y
188.891559567755	27.0767925536173
150.843038110315	6.22699942017608
144.811156867226	18.7188147337166
141.82274213337	47.3223026846402
152.250355805199	48.9612094029252
154.356858175784	23.6135582470245
174.828885042865	34.1961591246683
167.382004175981	52.2159288644153
174.052518855175	54.2951520892036
181.670054740889	37.7215644942303
198.367592544128	45.4537690099664
193.729485478528	59.9355834220937
207.112303832863	65.2200277316963
216.873425151038	39.4670644612074
188.891559567755	27.0767925536173


==> img/tikz/mitte_hlf_735-75.tsv <==
52.6570773898297	18.0841438872818
62	17.0890005844703
nan	nan
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_735-76.tsv <==
x	y
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
67.0389036953845	45.5340069126567
55.6100413415655	48.2406759113866
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_735-77.tsv <==
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
nan	nan
28.3905559269703	36
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_735-78.tsv <==
x	y
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
46.57665949668	48.8379143692754
29.8856208672919	50.4229386149926
27.4255490353782	26.6905480925242
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_735-79.tsv <==
43.3512940978727	19.0733306077013
62	17.0890005844703
nan	nan
62	-7.73871057798128
62	-7.73871057798128
nan	nan
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_735-8.tsv <==
17.7992247158721	30.2794860960721
17.6767345821601	27.7300861650775
17.5437278551721	25.1810400520754
17.3715915852834	22.123145828099
17.187361909754	19.0668094513076
16.896628240146	14.4837871512237
16.7296864185649	11.9365616580252
16.6555002130671	10.9180477777321
16.6137183060012	10.4092584852546
16.564693040318	9.90133556106203
16.5073450373799	9.39441606450392


==> img/tikz/mitte_hlf_735-80.tsv <==
x	y
43.3512940978727	19.0733306077013
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_735-81.tsv <==
x	y
54.0913675576226	32.4564016201535
55.6100413415655	48.2406759113866
46.57665949668	48.8379143692754
45.0552413939272	33.3339800908306
54.0913675576226	32.4564016201535


==> img/tikz/mitte_hlf_735-82.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-140.188726452787	-42.484295130538
-144.881882751245	-41.7720958099887
-149.181324322203	-40.9515719022094
-150.711979574811	-40.6623267620397
-161.917638060237	-66.9804278107102
-159.941785663396	-67.4700803999496
-158.588268581525	-67.8047160043521
-142.646129140945	-72.1978280182247
-141.834918604284	-68.4560908034563
-131.046979068437	-70.1874690604144
-123.232231717395	-71.0488089911838
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_735-83.tsv <==
x	y
198.514090404657	-41.8242638221685
198.822598695462	-31.8717728731466
187.826652665489	-31.5253590140214
187.689329487155	-35.9100838067438
187.524151550982	-41.489788428729
198.514090404657	-41.8242638221685


==> img/tikz/mitte_hlf_735-84.tsv <==
x	y
-117.969767109649	44.268412790063
-104.953488251081	46.2162714949764
-100.463144882442	17.3833314116603
-94.6460676525769	17.742324479678
-92.7095951518284	1.66704853570278
-111.510737069077	-0.621340046028731
-117.969767109649	44.268412790063


==> img/tikz/mitte_hlf_735-85.tsv <==
x	y
-24.9466544406188	-53.7951810262203
-26.1703041303585	-62.8845502212841
-23.3016963835344	-63.2713809829388
-18.5849123806697	-63.8521929449497
-17.3666846532829	-54.8069565957568
-15.3416223689497	-55.0787186763565
-15.3929718837905	-41.8675292049178
-24.9050126433908	-41.8274507123249
-24.9466544406188	-53.7951810262203


==> img/tikz/mitte_hlf_735-86.tsv <==
x	y
-40.7070586071437	-53.6801327073076
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-39.4658014140022	-42.8121230690965
-40.7070586071437	-53.6801327073076


==> img/tikz/mitte_hlf_735-87.tsv <==
x	y
-54.1247776175506	-55.6791929852734
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-54.1247776175506	-55.6791929852734


==> img/tikz/mitte_hlf_735-88.tsv <==
x	y
-104.445204883137	-49.1250044824778
-106.316452330189	-66.0194689822012
-116.21634125911	-65.1925834871546
-114.764330695909	-47.4625000395696
-104.445204883137	-49.1250044824778


==> img/tikz/mitte_hlf_735-89.tsv <==
x	y
-39.4658014140022	-42.8121230690965
-29.5055401959013	-43.2097706236881
-31.242858087632	-66.1015551667614
-42.0469323311165	-65.4096035176721
-40.7070586071437	-53.6801327073076
-39.4658014140022	-42.8121230690965


==> img/tikz/mitte_hlf_735-9.tsv <==
29.0511207126518	0.509659214192823
26.0725130535608	0.883342726471323
23.5887500574869	1.18225763345228
21.6006167784368	1.41033391025787
19.6114241752093	1.62627203007483
17.6211114299309	1.82793058358705
16.1276096776655	1.96854066859983
14.6334185637125	2.09900084647441
13.1384933562762	2.21825750192303
11.6427805881676	2.32520775000991
10.1462257123636	2.41871857481123
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_735-90.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-15.3416223689497	-55.0787186763565
-17.3666846532829	-54.8069565957568
-18.5849123806697	-63.8521929449497
-23.3016963835344	-63.2713809829388
-25.0661035860623	-76.4493835846722
-6.82320569539646	-78.8749867446831
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_735-91.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-3.94465129986724	-53.9845186668243
-3.68032127208541	-39.3001910334301
-3.6407449108317	-36.9194520108026
-15.3822235947608	-36.5712262744104
-15.391352687484	-38.7653130867698
-15.3929718837905	-41.8675292049178
-15.3416223689497	-55.0787186763565
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_735-92.tsv <==
x	y
-93.9901113105629	-37.6890236528612
-95.5239328156598	-50.5706189601008
-104.445204883137	-49.1250044824778
-114.764330695909	-47.4625000395696
-113.131343236711	-35.4107163116728
-93.9901113105629	-37.6890236528612


==> img/tikz/mitte_hlf_735-93.tsv <==
x	y
-79.2587230543652	-39.5588274794954
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-81.4020178854841	-52.8469821479889
-95.5239328156598	-50.5706189601008
-93.9901113105629	-37.6890236528612
-79.2587230543652	-39.5588274794954


==> img/tikz/mitte_hlf_735-94.tsv <==
x	y
-42.427674024993	-68.0171335694823
-31.4548733122296	-68.8530618590032
-32.3705023456177	-80.8923737329215
-37.9487283772378	-80.4630995602523
-43.3359327859832	-80.0573521243087
-42.427674024993	-68.0171335694823


==> img/tikz/mitte_hlf_735-95.tsv <==
x	y
-199.780349166321	-59.7431888925884
-194.516974269328	-61.2759426080272
-181.264116394242	-65.158673671033
-177.518217012656	-55.1478082355199
-189.970524523621	-50.1540222365994
-196.480380612956	-47.5382148747069
-199.780349166321	-59.7431888925884


==> img/tikz/mitte_hlf_735-96.tsv <==
x	y
-197.450619365301	-22.2187374647585
-216.757681317889	-19.6515739691593
-218.357785737644	-31.741010710001
-205.991573663119	-33.3753242249657
-199.049407042865	-34.2971354707467
-197.450619365301	-22.2187374647585


==> img/tikz/mitte_hlf_735-97.tsv <==
x	y
-177.518217012656	-55.1478082355199
-174.194789182504	-46.9329373536268
-169.740970744958	-33.7164201559946
-183.18880279101	-32.0832710128139
-186.917096981791	-42.9811086749174
-189.970524523621	-50.1540222365994
-177.518217012656	-55.1478082355199


==> img/tikz/mitte_hlf_735-98.tsv <==
x	y
-169.740970744958	-33.7164201559946
-164.824148344495	-21.1617067751955
-192.809158125383	-17.716519406644
-194.366397179625	-30.7296333722743
-183.18880279101	-32.0832710128139
-169.740970744958	-33.7164201559945


==> img/tikz/mitte_hlf_735-99.tsv <==
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-0.534518338437742	-5.51618723857751
-22	-7.45509238469352
nan	nan
-22	-27.3491832917705
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_748-1.tsv <==
0.0269446397191815	-6.41145976451596e-06


==> img/tikz/mitte_hlf_748-10.tsv <==
9.36857694081974	-3.41179505286962
9.87652516277398	-3.39173454896115
10.3786741346905	-3.32907021167389
10.8718207395258	-3.2281088389676
11.356071396172	-3.0926597185902
11.8315281112606	-2.92657190707847
12.298293610991	-2.73367437485329
12.7564726040861	-2.51779635979098
13.2061658348198	-2.28276656305854
13.6474799933583	-2.03241449360027
14.0805154644325	-1.77057889473409
14.5061299756232	-1.50074759389489
15.3476440585029	-0.947003645626118
15.7685315606461	-0.665769312521157
16.1774277100024	-0.367044893797235
16.5569480102337	-0.0317169213091653
16.9063464663479	0.334624133615655
17.2352370187969	0.713328699282982
17.8920846729307	1.49183730195274
18.1519975231597	1.91484538770893
18.361699375503	2.37363388178863
18.5571231172256	2.84497611312715
18.7303591697055	3.31981751490961
18.8738305023302	3.80263259929843
18.9884101179101	4.29366567977794
19.0797617704531	4.79062065649736
19.1536036200131	5.29116373240828
19.2153308112207	5.79311616655966
19.2671446342517	6.29572369678367
19.3094311507383	6.79903461654662
19.3425532736276	7.30309028398297
19.3670503729035	7.80793827547197
19.4812490425403	10.8387403728233
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_748-100.tsv <==
x	y
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-0.534518338437742	-5.51618723857751
-28.2376904223328	-8.0185220924646
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035
-75.5387121124431	-12.6775574120364
-75.6979891632903	-16.4547603009505
-82.3167870487565	-16.1774161214482
-82.6810970655324	-24.8909918834629
-76.0623092636642	-25.1683355351628
-60.1172434189806	-25.8436166725632
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185


==> img/tikz/mitte_hlf_748-101.tsv <==
x	y
-120.316636316087	53.3157766463275
-100.098242204681	57.3001257873208
-101.66635291061	66.5540190656583
-111.39971888598	64.918777894028
-115.681167265697	85.3931540785112
-111.956869743069	85.8978293757514
-112.982995187905	92.5873809543804
-126.24275416589	91.2070701593061
-123.541090697369	71.8344068677601
-120.316636316087	53.3157766463275


==> img/tikz/mitte_hlf_748-102.tsv <==
x	y
234.698202866858	-110.40203580181
234.707609074677	-113.595226948936
233.802589694334	-117.67258590405
231.913081450731	-121.628672122237
229.214349851372	-125.675478017782
225.427898851855	-128.804288916331
221.151547928545	-131.066347122459
216.55049472827	-132.694805168465
211.524220019564	-132.870874108661
206.847713898549	-131.902820137722
203.809487183936	-130.531765109727
198.955040834704	-127.738582379026
200.651548290042	-125.349129673419
198.131000406071	-123.045035418363
196.254475567565	-120.417067549092
195.414037146905	-119.126333687113
197.815130044752	-115.558056775296
197.222067149178	-112.561777358848
197.069183533994	-108.958911823959
198.06870986559	-105.688398534231
200.536310281633	-106.787558448014
201.762701567161	-104.945003517616
203.646325134751	-105.759429862397
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
196.271759057473	-94.3005510415806
193.178261789581	-96.7083315315494
191.235820313294	-99.4594973286398
189.569168949083	-103.241443407895
189.036456571209	-107.566266908363
186.791683924215	-106.292957151569
185.763665713857	-108.159949331091
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
174.448737511031	-91.209306148257
174.588742203154	-88.4377260544879
175.247787415251	-84.7220685638503
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
211.962301178902	-95.2252701671724
215.930727655737	-95.523697917191
219.79667585996	-96.5935128236485
223.19984628887	-98.2111308688211
225.839391079979	-101.123500076868
229.101165949938	-105.523732865631
229.877766006813	-107.635416803979
234.698202866858	-110.40203580181


==> img/tikz/mitte_hlf_748-103.tsv <==
x	y
-173.652072813117	22.9667742892449
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449


==> img/tikz/mitte_hlf_748-104.tsv <==
x	y
-185.081625841616	17.3066260891057
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057


==> img/tikz/mitte_hlf_748-105.tsv <==
x	y
-103.274056912185	-21.2579076288647
-107.596673912918	-21.6553038782507
-107.945723730343	-17.8267167574816
-103.624462362933	-17.4403530536626
-103.274056912185	-21.2579076288647


==> img/tikz/mitte_hlf_748-106.tsv <==
x	y
-88.6778234188408	-16.2902176406305
-87.9497911772059	-22.6742781556246
-95.3016945454023	-23.5050891308659
-96.0297344614117	-17.1210295002639
-88.6778234188408	-16.2902176406305


==> img/tikz/mitte_hlf_748-107.tsv <==
x	y
-132.816805969168	-29.0110602339177
-138.12194070345	-28.3019120079928
-141.043355338014	-27.9198406229034
-142.840669382306	-27.6761641746295
-143.042561964108	-29.0737116857316
-143.079791664278	-29.315528761627
-143.950399208188	-35.3571591512302
-144.881882751245	-41.7720958099887
-140.188726452787	-42.484295130538
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177


==> img/tikz/mitte_hlf_748-108.tsv <==
x	y
189.017144185238	-88.4677120344299
191.676965660495	-90.3073505003853
181.728823512365	-105.736541774252
175.183816908858	-101.46953877462
176.30831645688	-98.8192217544467
176.525745837233	-97.0539871232233
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_748-109.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
175.247787415251	-84.7220685638503
174.588742203154	-88.4377260544879
174.448737511031	-91.209306148257
176.296782303914	-92.4337438475329
183.395540634612	-96.7465546632212
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_748-11.tsv <==
16.5073450373799	9.39441606450392
16.4696392577	8.88467746986086
16.4020990830433	8.37899607375205
16.2960894319123	7.87991157358501
16.1720544864964	7.38675626327171
16.0137144883172	6.90387906092847
15.8158315420723	6.43412356040576
15.5825205126171	5.97903811877316
15.3176382804123	5.54041820841724
15.0225591012897	5.12165931560513
14.6975244167759	4.72688663366052
14.3427757577462	4.36025562286693
13.9585499718974	4.02590219680669
13.5455163674285	3.7277216476876
13.107006039892	3.46792427049619
12.6473798481372	3.24811571799041
12.1709070684581	3.06920765541497
11.6813500687775	2.92838607262603
11.1822129449764	2.82096468884147
10.6766035604356	2.73931376609491
10.1674847022683	2.67478381801862
9.15060141630997	2.56259560003297
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_748-110.tsv <==
x	y
189.017144185238	-88.4677120344299
176.97681941271	-81.463007212141
179.047891493326	-78.2124760473317
200.893344889446	-91.4761918949014
208.640576008873	-96.2161166546888
207.38988732031	-99.4668911071239
199.009461778932	-94.6601726733664
191.676965660495	-90.3073505003853
189.017144185238	-88.4677120344299


==> img/tikz/mitte_hlf_748-111.tsv <==
x	y
61.5962129794924	-70.186869200882
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_748-112.tsv <==
x	y
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
127.79162128092	-50.2495460079838
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_748-113.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
85.223443540736	-87.1527625953574
118.577442127921	-89.9390190181543


==> img/tikz/mitte_hlf_748-114.tsv <==
x	y
121.635697074959	-90.3604829362739
148.065923271452	-94.6797856403527
155.134785248124	-66.1725980797258
128.789499442083	-59.4669198792031
128.038704608376	-62.6560750362526
121.635697074959	-90.360482936274


==> img/tikz/mitte_hlf_748-115.tsv <==
x	y
99.0078618046565	-60.4358130298964
62.9957831113151	-56.1575353709323
63.1547585839639	-41.7850189915397
101.776185241513	-46.1942493661995
99.0078618046565	-60.4358130298964


==> img/tikz/mitte_hlf_748-116.tsv <==
x	y
118.577442127921	-89.9390190181544
121.449509376868	-77.5806514241422
124.458411560874	-64.9591352906864
125.0862635743	-62.1020405750796
126.531460818149	-62.3584365393598
128.038704608376	-62.6560750362526
121.635697074959	-90.3604829362739
118.577442127921	-89.9390190181544


==> img/tikz/mitte_hlf_748-117.tsv <==
x	y
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.2029168885977	-70.5197330694027
61.5962129794924	-70.186869200882


==> img/tikz/mitte_hlf_748-118.tsv <==
x	y
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
51.213235361987	-75.2810343743229
51.2373918559152	-87.9848912734971
69.5135195751161	-87.5364192314365
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_748-119.tsv <==
x	y
69.0005776317853	-74.0779573578655
69.5135195751161	-87.5364192314365
85.223443540736	-87.1527625953574
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655


==> img/tikz/mitte_hlf_748-12.tsv <==
16.5073450373799	9.39441606450392
16.5533651542279	8.87596799931645
16.6154835096097	8.35896867129872
16.6934206732444	7.84390024544099
16.786902617356	7.33128451864357
16.8956499116636	6.82160365589674
17.0193905103066	6.31537918390844
17.1578443520819	5.81310344766866
17.3107353387679	5.31526824813868
17.4777861105188	4.82238574530929
17.658516019788	4.33460220595332
17.8520708075494	3.8514184473142
18.0575389289075	3.37229263488109
18.2728048849682	2.89681678874263
18.7194600457009	1.95615145466686
18.9495974887182	1.4904564196129
19.1854681443752	1.02743141783219
19.4280233996779	0.566785265597904
19.6784170164334	0.10895613150408
19.9381744521927	-0.344275726279093
20.2088699784056	-0.790934855609002
20.4920728238214	-1.22907539131811
20.7893541985073	-1.65675174022963
21.1022883744058	-2.07198844744833
21.4324435886901	-2.4728395163859
21.7813920428777	-2.85735948620911
22.1507050358914	-3.22357249953398
22.5412878405159	-3.56925041724675
22.9522605857841	-3.89135655673934
23.3824474091022	-4.18672304670506
23.8306677636079	-4.45220156708941
24.2956867114785	-4.68505017044082
24.776120727375	-4.88361683035239
25.270567374359	-5.04638823735603
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_748-120.tsv <==
x	y
-75.6979891632903	-16.4547603009505
-59.6641793303768	-17.1969669454452
-60.1172434189806	-25.8436166725632
-82.6810970655324	-24.8909918834629
-82.3167870487565	-16.1774161214482
-75.6979891632903	-16.4547603009505


==> img/tikz/mitte_hlf_748-121.tsv <==
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307
nan	nan
-22	-7.45509238469352
-0.534518338437742	-5.51618723857751
-0.907727939630146	-12.3022655908548


==> img/tikz/mitte_hlf_748-122.tsv <==
x	y
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282
-59.6641793303768	-17.1969669454452
-75.6979891632903	-16.4547603009505
-75.5387121124431	-12.6775574120364
-58.1532922784181	-10.741374893035
-56.907061666965	-10.6148217737956
-55.8646361391836	-10.5079745801831
-28.2376904223328	-8.0185220924646
-0.534518338437742	-5.51618723857751
-0.907727939630145	-12.3022655908548


==> img/tikz/mitte_hlf_748-123.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-60.1172434189806	-25.8436166725632
-59.6641793303768	-17.1969669454452
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_748-124.tsv <==
-22	-27.3491832917705
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-22	-11.8261413712307


==> img/tikz/mitte_hlf_748-125.tsv <==
x	y
-43.9356742000978	-17.9352264447282
-44.3879582190492	-26.5147733605722
-28.3438570578998	-27.112738281196
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421131
-0.907727939630145	-12.3022655908548
-43.7866966709827	-11.3343416295542
-43.9356742000978	-17.9352264447282


==> img/tikz/mitte_hlf_748-126.tsv <==
x	y
179.26040133561	-59.41128363774
187.689329487155	-35.9100838067438
187.826652665489	-31.5253590140214
174.597590458369	-31.6879168099632
174.424735997179	-36.7850705842051
168.413679064433	-55.7344526871981
179.26040133561	-59.41128363774


==> img/tikz/mitte_hlf_748-127.tsv <==
x	y
186.60497598642	-66.0279920616116
195.736516366459	-53.9590487051941
200.184315944379	-57.3293372124786
191.905064908621	-69.8056577187804
186.60497598642	-66.0279920616116


==> img/tikz/mitte_hlf_748-128.tsv <==
x	y
179.37299185674	-60.8587644734411
188.371126659083	-48.3589746784278
195.736516366459	-53.9590487051941
186.60497598642	-66.0279920616116
179.37299185674	-60.8587644734411


==> img/tikz/mitte_hlf_748-129.tsv <==
x	y
23.4837072771724	-57.406917963368
23.9624466005342	-53.2770479690994
29.1626800111185	-53.3238299678135
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547
29.7453882764594	-39.8099079593736
29.8580939454089	-36.9565703443665
19.1606428740706	-36.3672387688167
10.872721096261	-35.8954412133545
9.07979008563154	-35.7978563718478
8.78014735890145	-38.5945732257553
7.29224799071823	-52.4338269922995
9.17117493296514	-52.6204020381702
10.9619374713411	-52.7961209085083
10.7438224316482	-56.5660827522736
23.4837072771724	-57.406917963368


==> img/tikz/mitte_hlf_748-13.tsv <==
8.64877156884657	2.49766740685693
7.64845243040116	2.54169345317388
6.14750834788615	2.59319211742609
4.64637891613836	2.62807351819265
3.64551279767656	2.64161404207486
2.64454544144446	2.64702372148047
1.64347235329726	2.6440104838913
0.642283725597794	2.63227289282465
-0.359026286278343	2.61150897058464
-1.36046415790898	2.58142691665961
-2.86266705996474	2.51973823354347
-4.86253971117916	2.42857434947195
-5.35981428345188	2.41976517647562
-5.85813474004108	2.40091525426512
-6.85689471433146	2.3404833074738
-7.85589344601836	2.26852799849346
-8.85476477357574	2.18754271668124
-10.3523295258654	2.05235386994003
-11.8483333975037	1.90504308046907
-13.8401653062774	1.6956898245971
-15.3324218074174	1.53103386974278


==> img/tikz/mitte_hlf_748-130.tsv <==
x	y
9.14069470315672	-72.8551611928527
21.7426115293549	-73.8470078107668
23.4837072771724	-57.406917963368
10.7438224316482	-56.5660827522736
9.14069470315672	-72.8551611928527


==> img/tikz/mitte_hlf_748-131.tsv <==
x	y
20.8702153816639	-80.022813309182
21.7426115293549	-73.8470078107668
9.14069470315672	-72.8551611928527
7.00625717448967	-94.488443523325
44.0622113303408	-90.9540924889319
44.2262836360991	-71.45257454581
34.5186804389051	-71.6683096928746
34.4520306234224	-79.7801515319049
20.8702153816639	-80.022813309182


==> img/tikz/mitte_hlf_748-132.tsv <==
x	y
18.6187949847326	-53.1230091038732
19.1606428740706	-36.3672387688167
29.8580939454089	-36.9565703443665
29.7453882764594	-39.8099079593736
29.6675480806382	-41.2899310243547
29.4428887123057	-46.6270967584347
29.1626800111185	-53.3238299678135
23.9624466005342	-53.2770479690994
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_748-133.tsv <==
x	y
18.6187949847326	-53.1230091038732
10.9619374713411	-52.7961209085083
9.17117493296514	-52.6204020381702
7.29224799071823	-52.4338269922995
8.78014735890145	-38.5945732257553
9.07979008563154	-35.7978563718478
10.872721096261	-35.8954412133545
19.1606428740706	-36.3672387688167
18.6187949847326	-53.1230091038732


==> img/tikz/mitte_hlf_748-134.tsv <==
x	y
44.2262836360991	-71.45257454581
44.4811912620904	-40.4933731343053
44.5022686927079	-38.0207535221771
34.174688595591	-37.8801447964356
34.1141112936484	-40.0678979977606
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
33.1851507184747	-72.019292377127
34.5186804389051	-71.6683096928746
44.2262836360991	-71.45257454581


==> img/tikz/mitte_hlf_748-135.tsv <==
x	y
29.6675480806382	-41.2899310243547
34.0675705947877	-41.5965758279271
33.912301521857	-46.9758872376398
29.4428887123057	-46.6270967584347
29.6675480806382	-41.2899310243547


==> img/tikz/mitte_hlf_748-136.tsv <==
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_748-137.tsv <==
x	y
35.520502780065	22.2888769940407
34.5195790878704	22.8825389570029
34.1950398332463	23.941710308565
34.7270941423832	25.0521970218961
35.9077138200018	25.4332120356954
36.9875437527626	24.8746331557264
37.3551099130652	23.6197619077998
36.6948827626844	22.5586595330005
35.520502780065	22.2888769940407


==> img/tikz/mitte_hlf_748-138.tsv <==
x	y
-56.7333425972107	46.2824141540079
-55.6888014792514	25.2657191147776
-63.6545272520697	25.2049238269115
-81.6179892923453	24.5718883447977
-87.3940165995998	24.3646540216787
-88.1704963485475	34.8986915648697
-83.453557930009	35.3483277908123
-84.7690971388366	52.8927600540215
-79.5164733929561	53.9372413893116
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_748-139.tsv <==
x	y
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-56.7132038497414	4.64937042629675
-57.8277445951788	4.5626023204413
-58.9128968647669	4.47221542095757
-61.7373423116439	4.2487840674394
-63.6545272520697	25.2049238269115
-55.6888014792514	25.2657191147776


==> img/tikz/mitte_hlf_748-14.tsv <==
-15.106833044346	-3.56786105850686
-13.6116133380129	-3.42148289206327
-12.1151950024413	-3.28816634802463
-11.1170115284535	-3.20873237016821
-10.1184412369113	-3.13820224852362
-9.1195527554358	-3.07687949657575
-8.12042246319115	-3.02489499489296
-7.12112106569825	-2.98236021519121
-6.12172260088334	-2.94939626511033
-5.12229741426305	-2.9261045742783
-4.12286821344182	-2.91222973209963
-3.12341484095317	-2.90720930889303
-1.62414161667294	-2.9150117894816
-0.124689385579767	-2.93946102160566
1.37495836910651	-2.9788738093269
2.87463524963493	-3.03242006730848
4.3741366722002	-3.09944617167441
5.87325607159532	-3.17929822372665
7.371792196672	-3.27131296181977
8.86953947257282	-3.37483662508884
9.36857694081974	-3.41179505286962


==> img/tikz/mitte_hlf_748-140.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-20.8731973810482	19.4443809972965
-20.3308750736964	7.49434593244854
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_748-141.tsv <==
x	y
-45.1748758662647	5.55825916761234
-45.8572623868209	18.3095357161044
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-54.2041284968692	4.85563063220381
-45.1748758662647	5.55825916761234


==> img/tikz/mitte_hlf_748-142.tsv <==
x	y
-56.7333425972107	46.2824141540079
-47.0466666027014	47.2961066894532
-47.3247253641099	52.8519664409484
-47.6475565483116	62.0421533081776
-63.0829382383844	58.4994705275571
-62.5707724862048	55.3899976004095
-61.0209450108084	46.0487365854604
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_748-143.tsv <==
x	y
-58.1532922784181	-10.741374893035
-58.9128968647669	4.47221542095757
-57.8277445951788	4.5626023204413
-56.7132038497414	4.64937042629675
-55.8646361391836	-10.5079745801831
-56.907061666965	-10.6148217737956
-58.1532922784181	-10.741374893035


==> img/tikz/mitte_hlf_748-144.tsv <==
x	y
-80.990572879448	13.6754000859492
-81.6179892923453	24.5718883447977
-63.6545272520697	25.2049238269115
-61.7373423116439	4.2487840674394
-80.0793435245584	2.72156637995993
-80.3305897928549	6.01171277494219
-80.990572879448	13.6754000859492


==> img/tikz/mitte_hlf_748-145.tsv <==
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_748-146.tsv <==
x	y
-4.11615112369204	19.4865767545019
-3.85226068652797	30.3517359046692
11.7258129675965	30.1470633787552
11.5440164019863	19.5853941363227
-4.11615112369204	19.4865767545019


==> img/tikz/mitte_hlf_748-147.tsv <==
x	y
-25.8938673027217	26.7042323135774
-39.1252996838804	25.7350524210577
-39.6894636245677	37.8109702099915
-26.5925833150745	39.62552616656
-25.8938673027217	26.7042323135774


==> img/tikz/mitte_hlf_748-148.tsv <==
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_748-149.tsv <==
x	y
11.5440164019863	19.5853941363227
11.3915866888343	10.6553169850311
-4.33764776435868	10.4194060050962
-4.11615112369204	19.4865767545019
11.5440164019863	19.5853941363227


==> img/tikz/mitte_hlf_748-15.tsv <==
9.36857694081974	-3.41179505286962
10.8649521354961	-3.52965476857186
12.3601413783433	-3.65754623034341
13.8542045530452	-3.7949931611905
15.8446950482624	-3.9922756165285
17.8335550589413	-4.20457546518684
19.8209954130151	-4.43076081075459
21.8072269386266	-4.66969975872929
24.2888442483338	-4.98186628142543
25.7776205236275	-5.17187076288972


==> img/tikz/mitte_hlf_748-150.tsv <==
x	y
-3.85226068652797	30.3517359046692
-9.61008970554162	30.2319389760388
-9.70237275498592	39.4161467489376
-4.10123735503164	39.3536387836898
-3.69375632455697	41.6330737521832
11.9310939260656	41.7474458255528
11.7258129675965	30.1470633787552
-3.85226068652797	30.3517359046692


==> img/tikz/mitte_hlf_748-151.tsv <==
x	y
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079
-61.0209450108084	46.0487365854604
-62.5707724862048	55.3899976004095
-63.0829382383844	58.4994705275571
-47.6475565483116	62.0421533081776
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-45.9718535347446	25.7380763379022


==> img/tikz/mitte_hlf_748-152.tsv <==
x	y
-56.7333425972107	46.2824141540079
-57.0417178880062	52.3796072973569
-47.3247253641099	52.8519664409484
-47.0466666027014	47.2961066894532
-46.9556900634619	45.369696945177
-46.6653504784805	39.6107239684962
-45.9718535347446	25.7380763379022
-55.6888014792514	25.2657191147776
-56.7333425972107	46.2824141540079


==> img/tikz/mitte_hlf_748-153.tsv <==
x	y
252.505810176366	-7.74018892859148
252.401429211021	1.52396271593891
252.439155461573	4.25214298194473
252.426381858094	6.14653556396291
252.362511496389	15.6184985473875
218.535449013889	16.7501302954964
180.859997284087	6.43867007805651
166.313656008006	0.244682666132042
166.384608752127	-12.0169598333469
225.052502628753	-8.5136663964796
252.505810176366	-7.74018892859148


==> img/tikz/mitte_hlf_748-154.tsv <==
x	y
110.207040687231	-76.6328111728162
112.298457428626	-62.8006850562009
124.458411560874	-64.9591352906864
121.449509376868	-77.5806514241422
110.207040687231	-76.6328111728162


==> img/tikz/mitte_hlf_748-155.tsv <==
x	y
104.058028347649	-61.3377886273005
102.263625427653	-75.9681012281155
86.0608720781988	-74.5998072106307
69.0005776317853	-74.0779573578655
61.3433397724092	-74.6021567809817
61.5962129794924	-70.186869200882
61.5758876364801	-65.7491367801454
62.9247186244694	-65.7584471440645
62.9957831113151	-56.1575353709323
99.0078618046565	-60.4358130298964
104.058028347649	-61.3377886273005


==> img/tikz/mitte_hlf_748-156.tsv <==
23.9888977806411	1.17208279366218


==> img/tikz/mitte_hlf_748-157.tsv <==
26.3827548553815	1.00047770715479
26.266545117859	1.00880827219603


==> img/tikz/mitte_hlf_748-158.tsv <==
28.8253922801429	1.50934887215374
24.037678130662	1.85255904516851
23.9401174306201	0.491606542155843
28.727831580101	0.148396369141079
28.8253922801429	1.50934887215374


==> img/tikz/mitte_hlf_748-159.tsv <==
23.6084702752955	1.04527592441425


==> img/tikz/mitte_hlf_748-16.tsv <==
25.7776205236275	-5.17187076288972
28.2608836952169	-5.48412036901077
30.2489738677786	-5.72392834632527
30.7462718744159	-5.78161175809542
34.9687104667329	-6.21423140383804
37.0809588274461	-6.42121979972891
39.1942753484003	-6.61632355625467
40.7801359156838	-6.75229692049162
42.3668789419235	-6.87739985728025
43.4252568803271	-6.95387586361753
44.432567901826	-7.00978528240925
45.4408828060827	-7.05488119669518
46.4503537915163	-7.0883063083797
47.4610560609061	-7.10976809528881
48.4728203238272	-7.12076744466548
49.9919785565839	-7.12175350662972
51.5122982280906	-7.1096969162657
55.0600690156569	-7.0663101144882


==> img/tikz/mitte_hlf_748-160.tsv <==
26.006303902735	0.943325470169505
25.1809753280157	0.978416571624969


==> img/tikz/mitte_hlf_748-161.tsv <==
28.4358803478329	1.58795330412565
23.6402130929541	1.79185421261514
23.576727457637	0.298697636213362
28.3723947125158	0.0947967277238781
28.4358803478329	1.58795330412565


==> img/tikz/mitte_hlf_748-162.tsv <==
42.837500334893	-6.84450575622935


==> img/tikz/mitte_hlf_748-163.tsv <==
45.2183587182146	-7.14701750569977
49.0101812069866	-7.62880628524047


==> img/tikz/mitte_hlf_748-164.tsv <==
42.7243778596887	-7.73481363320903
47.4860946263317	-8.33983713214987
47.7123395767405	-6.55922137819052
42.9506228100974	-5.95419787924968
42.7243778596887	-7.73481363320903


==> img/tikz/mitte_hlf_748-165.tsv <==
33.1336571998046	-0.420291654599666


==> img/tikz/mitte_hlf_748-166.tsv <==
35.5235743684317	-0.640054997996948
36.5986698176087	-0.738914729825247


==> img/tikz/mitte_hlf_748-167.tsv <==
37.9759021530014	-0.181105503121408
33.196067815747	0.258421183673157
33.0712465838621	-1.0990044928725
37.8510809211164	-1.53853117966705
37.9759021530014	-0.181105503121408


==> img/tikz/mitte_hlf_748-168.tsv <==
33.7680349167567	-0.532105064374456


==> img/tikz/mitte_hlf_748-169.tsv <==
36.1648129496015	-0.656423451076449
38.7459882739473	-0.790306333729866


==> img/tikz/mitte_hlf_748-17.tsv <==
62	-5.12064696277695
28.8705487120209	-0.727338110418103
29.1991975069789	1.75096573944003
62	-2.59876087466986


==> img/tikz/mitte_hlf_748-170.tsv <==
38.5950658577509	-0.135367907900779
33.8015097920611	0.113268865503208
33.7345600414522	-1.17747899425211
38.528116107142	-1.4261157676561
38.5950658577509	-0.135367907900779


==> img/tikz/mitte_hlf_748-171.tsv <==
21.0714189187449	-1.74671648956157


==> img/tikz/mitte_hlf_748-172.tsv <==
21.9523604369275	-2.39557934578573
20.4394035533924	0.240548049297182


==> img/tikz/mitte_hlf_748-173.tsv <==
22.8333019551102	-3.04444220200988
21.8364851975332	-1.30762075579226
21.0714189187449	-1.74671648956157
22.0682356763219	-3.48353793577919
22.8333019551102	-3.04444220200988


==> img/tikz/mitte_hlf_748-174.tsv <==
19.9147512074301	2.50657811850589


==> img/tikz/mitte_hlf_748-175.tsv <==
20.3039595216144	2.54723285863094
19.993227557734	5.52202653467144


==> img/tikz/mitte_hlf_748-176.tsv <==
20.7882508266594	1.67761021248666
20.598084844938	3.49816498502533
19.8196682165694	3.41685550477522
20.0098341982908	1.59630073223656
20.7882508266594	1.67761021248666


==> img/tikz/mitte_hlf_748-177.tsv <==
9.30190120489894	-3.08338443472032


==> img/tikz/mitte_hlf_748-178.tsv <==
11.4653571449471	-3.31334963197746
14.2416683401478	-3.608458462175


==> img/tikz/mitte_hlf_748-179.tsv <==
9.24182434132405	-3.6485727715243
13.5687362214203	-4.10850316603857
13.6888899485701	-2.97812649243061
9.36197806847383	-2.51819609791634
9.24182434132405	-3.6485727715243


==> img/tikz/mitte_hlf_748-18.tsv <==
43.3643221668947	-8.20342152027953
43.3846589058339	-5.70350423813985
59.6706966419184	-5.83599058102222
59.6503599031049	-8.33590786223912
43.3643221668947	-8.20342152027953


==> img/tikz/mitte_hlf_748-180.tsv <==
0.15241677122707	-2.28769765223041


==> img/tikz/mitte_hlf_748-181.tsv <==
0.152920162436941	-2.73547002231703
4.2426390146689	-2.73087231004493


==> img/tikz/mitte_hlf_748-182.tsv <==
-0.587366121379709	-3.18407519727435
0.894213228673333	-3.18240958753296
0.893206446253591	-2.28686484735971
-0.588372903799451	-2.28853045710111
-0.587366121379709	-3.18407519727435


==> img/tikz/mitte_hlf_748-19.tsv <==
25.623257051249	-6.41264016143403
25.8744222755151	-3.92528895295887
43.5796203529572	-5.71310646322765
43.3284551288169	-8.20045767078002
25.623257051249	-6.41264016143403


==> img/tikz/mitte_hlf_748-2.tsv <==
0.025659677783605	-5.70250427290794e-06
0.0269446397191815	-6.41145976451596e-06


==> img/tikz/mitte_hlf_748-20.tsv <==
29.3138079925441	1.73283568127676
28.8901930049869	-0.731013003747627
26.7522625296408	-0.36343385906244
27.175877517198	2.10041482596195
29.3138079925441	1.73283568127676


==> img/tikz/mitte_hlf_748-21.tsv <==
27.5294190017297	2.00421095299302
26.7072657401722	-0.356734623412542
24.510001141644	0.408419929526193
25.3321544032014	2.76936550593176
27.5294190017297	2.00421095299302


==> img/tikz/mitte_hlf_748-22.tsv <==
23.7666276882287	-5.82697141276237
24.5468655055837	-3.45184426981067
26.3066795471394	-4.02994951778409
25.5264417296586	-6.40507666165858
23.7666276882287	-5.82697141276238


==> img/tikz/mitte_hlf_748-23.tsv <==
21.7231348383861	-4.53029785934827
23.064779308951	-2.42079789121628
25.1138397133881	-3.72400272736934
23.7721952428231	-5.83350269550133
21.7231348383861	-4.53029785934827


==> img/tikz/mitte_hlf_748-24.tsv <==
25.7561494306081	2.57439160152004
24.5145781522015	0.404483593701418
22.4771286261254	1.57026518656236
23.7186999049935	3.74017319431808
25.7561494306081	2.57439160152004


==> img/tikz/mitte_hlf_748-25.tsv <==
29.2068579674214	1.74998365300181
28.920421176923	-0.733552931577858
17.465374175046	0.587606144793792
17.7518109654186	3.07114272845067
29.2068579674214	1.74998365300181


==> img/tikz/mitte_hlf_748-26.tsv <==
24.1664447355592	3.40953311383763
22.4761394346664	1.56755917542383
20.7394479706829	3.16125098887411
22.4297532715757	5.00322492728791
24.1664447355592	3.40953311383763


==> img/tikz/mitte_hlf_748-27.tsv <==
19.1489125640777	-1.4724409881818
21.063638693414	0.134986724194576
23.6012452552947	-2.88774428567537
21.6865191256228	-4.49517199706606
19.1489125640777	-1.4724409881818


==> img/tikz/mitte_hlf_748-28.tsv <==
22.8368318656052	4.51576415316957
20.7253679958362	3.17721257535817
19.4630782101312	5.16837923527507
21.5745420791032	6.50693081413507
22.8368318656052	4.51576415316957


==> img/tikz/mitte_hlf_748-29.tsv <==
17.5773394804701	1.44011739268079
19.7750985343015	2.6316941378966
21.3509905433848	-0.274900795468508
19.1532314895534	-1.46647754068431
17.5773394804701	1.44011739268079


==> img/tikz/mitte_hlf_748-3.tsv <==
0.0269446397191815	-6.41145976451596e-06
0.0285705216934707	-7.35641100513273e-06


==> img/tikz/mitte_hlf_748-30.tsv <==
21.835062380254	5.96457123885163
19.4690031252475	5.15725246580067
18.6981934448872	7.41631225685542
21.0642526998938	8.22363102990638
21.835062380254	5.96457123885163


==> img/tikz/mitte_hlf_748-31.tsv <==
21.1857352681786	7.65930964421128
18.6936889347186	7.4600483259113
18.3012153789307	12.3684886358973
20.7932617123907	12.5677499541973
21.1857352681786	7.65930964421128


==> img/tikz/mitte_hlf_748-32.tsv <==
19.9199307109998	2.91900840045082
17.4876216294106	3.49682544159934
17.8901902288127	5.19142977100333
20.3224993104019	4.61361272985481
19.9199307109998	2.91900840045082


==> img/tikz/mitte_hlf_748-33.tsv <==
9.23333138603524	-4.65445848714536
9.49995831984171	-2.1687171337615
25.9128660787999	-3.92920732490711
25.6462391448676	-6.41494867921375
9.23333138603524	-4.65445848714536


==> img/tikz/mitte_hlf_748-34.tsv <==
20.3235229301947	4.65230413340108
17.8284775095325	4.80962020878926
18.3127587532087	12.4903591051271
20.8078041738708	12.3330430297389
20.3235229301947	4.65230413340108


==> img/tikz/mitte_hlf_748-35.tsv <==
18.9612121277735	0.824471623576702
16.6887621151145	1.86657091831919
17.6612317156701	3.98718319317557
19.9336817283291	2.94508389843308
18.9612121277735	0.824471623576702


==> img/tikz/mitte_hlf_748-36.tsv <==
16.3024176814578	4.39098910614165
18.5964121175072	5.38476449542987
19.8948284734931	2.38754809400747
17.6008340374437	1.39377270471925
16.3024176814578	4.39098910614165


==> img/tikz/mitte_hlf_748-37.tsv <==
16.9770505942738	-1.34377605475954
15.1394339631129	0.351265276575489
17.0924617875058	2.46856846307229
18.9300784191281	0.773527131674363
16.9770505942738	-1.34377605475954


==> img/tikz/mitte_hlf_748-38.tsv <==
20.804768767592	12.2842496765952
18.3070116837818	12.3901248305604
19.3077892169194	36
nan	nan
21.8100341463725	36
20.804768767592	12.2842496765952


==> img/tikz/mitte_hlf_748-39.tsv <==
15.5589825531334	7.08213902951178
17.9692659120839	7.74586648073477
18.7057061772791	5.07153123409513
16.2954228183287	4.40780378287214
15.5589825531334	7.08213902951178


==> img/tikz/mitte_hlf_748-4.tsv <==
-2.4210937127466	-0.925583785241456
-2.42001618108568	0.928415901631635
2.47498299218497	0.925570962321927
2.47390546052405	-0.928428724551164
-2.4210937127466	-0.925583785241456


==> img/tikz/mitte_hlf_748-40.tsv <==
15.2630323019286	9.26814083720264
17.7403927406768	9.60382708639031
18.0312153521152	7.4575597460392
15.5538549133671	7.12187349685154
15.2630323019286	9.26814083720264


==> img/tikz/mitte_hlf_748-41.tsv <==
15.3180556032173	9.79836985115253
17.7525168670389	9.22968860926061
17.0051209769375	6.03016977460132
14.5706597131159	6.59885101649324
15.3180556032173	9.79836985115253


==> img/tikz/mitte_hlf_748-42.tsv <==
14.2319634711461	-3.14418225219579
12.8573863501861	-1.05599218874275
15.5929442321937	0.744722862921257
16.9675213532794	-1.34346719960899
14.2319634711461	-3.14418225219579


==> img/tikz/mitte_hlf_748-43.tsv <==
16.4338611060209	27.8816478862445
18.9287922203965	27.7225292752433
17.7502185150082	9.24285434219399
15.2552873997098	9.40197295332096
16.4338611060209	27.8816478862445


==> img/tikz/mitte_hlf_748-44.tsv <==
14.944425042221	7.36589017365324
16.9825996836483	5.91818711984681
15.2141822560979	3.42848900982387
13.1760076145448	4.87619206270752
14.944425042221	7.36589017365324


==> img/tikz/mitte_hlf_748-45.tsv <==
19.1907900143653	36
18.9257840455674	27.680341732299
16.4270513469313	27.7599338333104
16.6895220700838	36


==> img/tikz/mitte_hlf_748-46.tsv <==
11.7604625665168	-4.28287110842875
10.7106364610055	-2.01398037804224
13.2430888232652	-0.842203101916143
14.2929149287765	-3.11109383230265
11.7604625665168	-4.28287110842875


==> img/tikz/mitte_hlf_748-47.tsv <==
17.7447101788102	3.07218215169081
17.5586163703609	0.57911795421742
8.52517281973657	1.25341583878462
8.71126662818582	3.74648003625801
17.7447101788102	3.07218215169081


==> img/tikz/mitte_hlf_748-48.tsv <==
13.9197426207509	5.56296247813702
15.1971873623641	3.4139778493834
12.5939402051073	1.86650080019205
11.3164954638297	4.01548542795998
13.9197426207509	5.56296247813702


==> img/tikz/mitte_hlf_748-49.tsv <==
9.48162895418417	-4.65965408777231
9.08527684877018	-2.19127303847862
11.2430193828181	-1.84480068274899
11.6393714881062	-4.31318173296547
9.48162895418417	-4.65965408777232


==> img/tikz/mitte_hlf_748-5.tsv <==
55.4373535227049	-3.08105774888224
53.9415745310461	-2.894307166846
51.9491001371309	-2.63136494072234
48.962647614343	-2.22036977892932
42.9918580905734	-1.38280245249837
37.5181907271919	-0.61821498009013
34.0333985217543	-0.142985658984152
31.0448198449546	0.252524781223173
29.0511207126518	0.509659214192823


==> img/tikz/mitte_hlf_748-50.tsv <==
12.1428340279189	4.33100269452322
12.5432734843444	1.863281429383
8.67684460929133	1.23587236964142
8.2764051528658	3.70359363478164
12.1428340279189	4.33100269452322


==> img/tikz/mitte_hlf_748-51.tsv <==
8.68966397543882	3.74715656278277
8.64763978511485	1.24750979394307
0.60139131913135	1.38278373782159
0.64341550945532	3.88243050666129
8.68966397543882	3.74715656278277


==> img/tikz/mitte_hlf_748-52.tsv <==
-3.2225537710795	-4.15422413446588
-3.12165420652224	-1.65626110885549
9.46771587034842	-2.16478022909517
9.36681630579116	-4.66274325470557
-3.2225537710795	-4.15422413446588


==> img/tikz/mitte_hlf_748-53.tsv <==
0.623367451135271	3.88275688017551
0.740309929454178	1.38549348579462
-8.83584849875672	0.937058730221709
-8.95279097720143	3.43432212367981
0.623367451135271	3.88275688017551


==> img/tikz/mitte_hlf_748-54.tsv <==
-13.5996343193485	-4.67239729685086
-13.7220710906643	-2.17539724881913
-3.13539385927151	-1.65629490415261
-3.01295708782993	-4.15329495126157
-13.5996343193485	-4.67239729685086


==> img/tikz/mitte_hlf_748-55.tsv <==
-8.97110655823907	3.43229115955431
-8.69700431557256	0.947362999623447
-22	-0.520035941931276
nan	nan
-22	1.99512731318476
-8.97110655823907	3.43229115955431


==> img/tikz/mitte_hlf_748-56.tsv <==
-22	-3.15131595810131
-13.7366937381934	-2.17757338501086
-13.4441197371524	-4.66039445250001
-22	-5.66861375345959


==> img/tikz/mitte_hlf_748-57.tsv <==
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
28.3892149450126	36


==> img/tikz/mitte_hlf_748-58.tsv <==
x	y
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
29.8856208672919	50.4229386149926
46.57665949668	48.8379143692754
55.6100413415655	48.2406759113866
67.0389036953845	45.5340069126567
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994


==> img/tikz/mitte_hlf_748-59.tsv <==
x	y
140.168326064418	-7.10796021441893
75.1963751871565	2.39472695066563
78.2090519542016	26.0702651372485
94.8155268514833	23.6778986423357
93.4183871524441	14.4530998754544
113.621436307243	11.2257297123017
111.834305845952	24.2699251691662
129.630149836237	27.1742144924194
137.626816047909	27.9701351414164
138.041593559722	15.2293509881435
143.313552153405	14.6136333307763
140.168326064418	-7.10796021441893


==> img/tikz/mitte_hlf_748-6.tsv <==
29.0511207126518	0.509659214192823
28.5448552268071	0.565163980090137
28.0353939473131	0.64198580828705
27.5247524914476	0.74016277752494
27.0149498096589	0.859742608944284
26.5080025097211	1.00076324625318
26.0059281909635	1.16326249986196
25.5107451727657	1.34729826811101
25.0244703340713	1.55288827446627
24.5491210031658	1.780090550503
24.0867171207319	2.02895267954432
23.6392725938992	2.29949279208021
23.2088077230083	2.59176851356896
22.7973391165569	2.90581779043986
22.406883382906	3.24167856726091
22.0394594717912	3.59939856338989
21.6970849827828	3.97901559014419
21.3817672464055	4.38055876388234
21.0946393437934	4.80338917295339
20.8352125906313	5.24559530912569
20.6028250923873	5.70512779931759
20.3968146831084	6.17995748884402
20.2165204589894	6.66803486955862
20.0612795342787	7.16731070069184
19.930430734243	7.67575569524651
19.8233078409454	8.19131097555929
19.7387304819585	8.7120180353504
19.6741977731136	9.23607820711679
19.6270057092968	9.76172051461306
19.5944510050983	10.287194069571
19.5738306462468	10.8107277606649
19.5624386458388	11.3305508827644
19.5565199137787	12.3520425837978


==> img/tikz/mitte_hlf_748-60.tsv <==
x	y
-175.654741098491	58.8629745469992
-184.698193426298	86.2179151910661
-198.705239910921	81.6142311188038
-192.226407255762	62.0230442636748
-209.838055783842	56.2502794375361
-218.147828272019	81.3868316582874
-231.430795338591	77.029937764773
-220.556275008999	44.1296870058647
-175.654741098491	58.8629745469992


==> img/tikz/mitte_hlf_748-61.tsv <==
x	y
-180.882475840549	-1.95914756344551
-180.090886034185	5.68261414452505
-206.447311810598	8.42322685665338
-207.240224135112	0.770428258688842
-180.882475840549	-1.95914756344551


==> img/tikz/mitte_hlf_748-62.tsv <==
x	y
-151.294153570229	26.5198951562068
-136.558271050672	27.4721139253079
-145.6021723322	68.8160304714292
-146.422833765206	88.3827026856463
-160.085186069023	87.7910803907897
-159.150922959548	65.2088244760372
-151.294153570229	26.5198951562068


==> img/tikz/mitte_hlf_748-63.tsv <==
x	y
-154.419681388984	12.400655436882
-151.006422002773	12.7420427772949
-149.848911863131	12.9355392823348
-148.543594725806	12.8756380789951
-148.817602500456	16.8293805372369
-137.819392172538	17.5921528571782
-135.13046787545	17.8659071263013
-134.437753840222	8.83180131067654
-134.158196636847	6.98297892047135
-137.01011080403	6.71809217601777
-139.417678743952	6.48809866580622
-140.079919529787	-4.58559649997996
-147.563707435093	-4.54903771117146
-147.967736196105	-7.46730304145422
-159.42499953775	-6.6279715542109
-159.286583663654	-3.56500584042634
-161.42563772377	-3.49206454484982
-170.690510172526	-2.77706453022277
-169.849952433539	6.29227146667001
-160.404413151255	5.71182996733405
-153.844373171909	5.4418135842759
-154.129865027576	8.33296712820838
-154.419681388984	12.400655436882


==> img/tikz/mitte_hlf_748-64.tsv <==
x	y
-171.036374619164	23.372760544579
-175.30097141552	51.0130111323605
-190.367001067648	47.6821259361968
-185.938178739675	20.9512782960287
-184.780668977884	21.1447819904646
-174.687954772979	22.7918994485005
-173.652072813117	22.9667742892449
-171.036374619164	23.372760544579


==> img/tikz/mitte_hlf_748-65.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-132.816805969168	-29.0110602339177
-117.158245931333	-31.2861134311024
-117.516039199436	-32.7988667250323
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_748-66.tsv <==
x	y
122.41024397079	-28.1161943466515
123.412859257767	-18.7644060852268
64.3654053377387	-10.9995111312711
63.0827952382545	-23.0496347544007
59.0500114494076	-23.8186012756232
59.2017409253413	-31.3077347646609
122.41024397079	-28.1161943466515


==> img/tikz/mitte_hlf_748-67.tsv <==
x	y
158.026554359972	-54.0182681775432
159.326092805168	-50.067896287647
160.293481892403	-50.3886505050876
165.718213447339	-33.8982665273115
166.139787088762	-32.5949801658866
123.853847993777	-37.2876610264035
126.36255582778	-38.2350453122749
132.343238034212	-40.1812567077133
130.819876614771	-44.7984713261844
158.026554359972	-54.0182681775432


==> img/tikz/mitte_hlf_748-68.tsv <==
x	y
-170.364184200523	19.0788006310719
-173.081938083213	18.7525789366154
-174.036198712331	18.6348561222684
-184.11267160724	17.4225418243007
-185.081625841616	17.3066260891057
-183.940733798255	9.85256386325857
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_748-69.tsv <==
x	y
-170.364184200523	19.0788006310719
-151.568458048	21.3232544757281
-151.006422002773	12.7420427772949
-154.419681388984	12.400655436882
-169.48471702998	11.1977164312893
-170.364184200523	19.0788006310719


==> img/tikz/mitte_hlf_748-7.tsv <==
19.5565199137787	12.3520425837978
19.7433654878516	16.3908299926368
19.9414954744446	20.4287955766318
20.0764302736188	23.4585470203558
20.2213680344265	26.9932553125031
20.3419175589895	30.021596989774


==> img/tikz/mitte_hlf_748-70.tsv <==
x	y
-88.1704963485475	34.8986915648697
-94.8183148323402	34.3955850818986
-96.6832677155523	50.5068509650759
-84.7690971388366	52.8927600540215
-83.453557930009	35.3483277908123
-88.1704963485475	34.8986915648697


==> img/tikz/mitte_hlf_748-71.tsv <==
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-22	26.6658340848604


==> img/tikz/mitte_hlf_748-72.tsv <==
x	y
-9.61008970554162	30.2319389760388
-9.57948778542895	26.5433528517521
-25.8938673027217	26.7042323135774
-26.5925833150745	39.62552616656
-9.70237275498592	39.4161467489376
-9.61008970554162	30.2319389760388


==> img/tikz/mitte_hlf_748-73.tsv <==
x	y
63.1547585839639	-41.7850189915397
62.9957831113151	-56.1575353709323
62.9247186244694	-65.7584471440645
61.5758876364801	-65.7491367801454
51.2396484147986	-65.6186251381519
51.5077337380571	-41.6386872194462
63.1547585839639	-41.7850189915397


==> img/tikz/mitte_hlf_748-74.tsv <==
x	y
188.891559567755	27.0767925536173
150.843038110315	6.22699942017608
144.811156867226	18.7188147337166
141.82274213337	47.3223026846402
152.250355805199	48.9612094029252
154.356858175784	23.6135582470245
174.828885042865	34.1961591246683
167.382004175981	52.2159288644153
174.052518855175	54.2951520892036
181.670054740889	37.7215644942303
198.367592544128	45.4537690099664
193.729485478528	59.9355834220937
207.112303832863	65.2200277316963
216.873425151038	39.4670644612074
188.891559567755	27.0767925536173


==> img/tikz/mitte_hlf_748-75.tsv <==
52.6570773898297	18.0841438872818
62	17.0890005844703
nan	nan
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_748-76.tsv <==
x	y
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
67.0389036953845	45.5340069126567
55.6100413415655	48.2406759113866
54.0913675576226	32.4564016201535
52.6570773898297	18.0841438872818


==> img/tikz/mitte_hlf_748-77.tsv <==
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
nan	nan
28.3905559269703	36
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_748-78.tsv <==
x	y
43.3512940978727	19.0733306077013
45.0552413939272	33.3339800908306
46.57665949668	48.8379143692754
29.8856208672919	50.4229386149926
27.4255490353782	26.6905480925242
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_748-79.tsv <==
43.3512940978727	19.0733306077013
62	17.0890005844703
nan	nan
62	-7.73871057798128
62	-7.73871057798128
nan	nan
62	2.82753154861569
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_748-8.tsv <==
17.7992247158721	30.2794860960721
17.6767345821601	27.7300861650775
17.5437278551721	25.1810400520754
17.3715915852834	22.123145828099
17.187361909754	19.0668094513076
16.896628240146	14.4837871512237
16.7296864185649	11.9365616580252
16.6555002130671	10.9180477777321
16.6137183060012	10.4092584852546
16.564693040318	9.90133556106203
16.5073450373799	9.39441606450392


==> img/tikz/mitte_hlf_748-80.tsv <==
x	y
43.3512940978727	19.0733306077013
52.6570773898297	18.0841438872818
64.7748935704483	16.7934381713085
63.1780791488229	2.67639623012994
26.1497295103489	7.42674888784751
26.812970844009	20.8075501623315
43.3512940978727	19.0733306077013


==> img/tikz/mitte_hlf_748-81.tsv <==
x	y
54.0913675576226	32.4564016201535
55.6100413415655	48.2406759113866
46.57665949668	48.8379143692754
45.0552413939272	33.3339800908306
54.0913675576226	32.4564016201535


==> img/tikz/mitte_hlf_748-82.tsv <==
x	y
-120.59015867246	-55.52605172829
-136.534382540559	-53.1486303492559
-135.078147732705	-43.2590900802578
-140.188726452787	-42.484295130538
-144.881882751245	-41.7720958099887
-149.181324322203	-40.9515719022094
-150.711979574811	-40.6623267620397
-161.917638060237	-66.9804278107102
-159.941785663396	-67.4700803999496
-158.588268581525	-67.8047160043521
-142.646129140945	-72.1978280182247
-141.834918604284	-68.4560908034563
-131.046979068437	-70.1874690604144
-123.232231717395	-71.0488089911838
-120.59015867246	-55.52605172829


==> img/tikz/mitte_hlf_748-83.tsv <==
x	y
198.514090404657	-41.8242638221685
198.822598695462	-31.8717728731466
187.826652665489	-31.5253590140214
187.689329487155	-35.9100838067438
187.524151550982	-41.489788428729
198.514090404657	-41.8242638221685


==> img/tikz/mitte_hlf_748-84.tsv <==
x	y
-117.969767109649	44.268412790063
-104.953488251081	46.2162714949764
-100.463144882442	17.3833314116603
-94.6460676525769	17.742324479678
-92.7095951518284	1.66704853570278
-111.510737069077	-0.621340046028731
-117.969767109649	44.268412790063


==> img/tikz/mitte_hlf_748-85.tsv <==
x	y
-24.9466544406188	-53.7951810262203
-26.1703041303585	-62.8845502212841
-23.3016963835344	-63.2713809829388
-18.5849123806697	-63.8521929449497
-17.3666846532829	-54.8069565957568
-15.3416223689497	-55.0787186763565
-15.3929718837905	-41.8675292049178
-24.9050126433908	-41.8274507123249
-24.9466544406188	-53.7951810262203


==> img/tikz/mitte_hlf_748-86.tsv <==
x	y
-40.7070586071437	-53.6801327073076
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-39.4658014140022	-42.8121230690965
-40.7070586071437	-53.6801327073076


==> img/tikz/mitte_hlf_748-87.tsv <==
x	y
-54.1247776175506	-55.6791929852734
-54.0226742829378	-53.0933539403776
-53.588508041422	-42.2379667113262
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-54.1247776175506	-55.6791929852734


==> img/tikz/mitte_hlf_748-88.tsv <==
x	y
-104.445204883137	-49.1250044824778
-106.316452330189	-66.0194689822012
-116.21634125911	-65.1925834871546
-114.764330695909	-47.4625000395696
-104.445204883137	-49.1250044824778


==> img/tikz/mitte_hlf_748-89.tsv <==
x	y
-39.4658014140022	-42.8121230690965
-29.5055401959013	-43.2097706236881
-31.242858087632	-66.1015551667614
-42.0469323311165	-65.4096035176721
-40.7070586071437	-53.6801327073076
-39.4658014140022	-42.8121230690965


==> img/tikz/mitte_hlf_748-9.tsv <==
29.0511207126518	0.509659214192823
26.0725130535608	0.883342726471323
23.5887500574869	1.18225763345228
21.6006167784368	1.41033391025787
19.6114241752093	1.62627203007483
17.6211114299309	1.82793058358705
16.1276096776655	1.96854066859983
14.6334185637125	2.09900084647441
13.1384933562762	2.21825750192303
11.6427805881676	2.32520775000991
10.1462257123636	2.41871857481123
8.64877156884657	2.49766740685693


==> img/tikz/mitte_hlf_748-90.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-15.3416223689497	-55.0787186763565
-17.3666846532829	-54.8069565957568
-18.5849123806697	-63.8521929449497
-23.3016963835344	-63.2713809829388
-25.0661035860623	-76.4493835846722
-6.82320569539646	-78.8749867446831
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_748-91.tsv <==
x	y
-3.99207669532942	-56.6106925873157
-3.94465129986724	-53.9845186668243
-3.68032127208541	-39.3001910334301
-3.6407449108317	-36.9194520108026
-15.3822235947608	-36.5712262744104
-15.391352687484	-38.7653130867698
-15.3929718837905	-41.8675292049178
-15.3416223689497	-55.0787186763565
-3.99207669532942	-56.6106925873157


==> img/tikz/mitte_hlf_748-92.tsv <==
x	y
-93.9901113105629	-37.6890236528612
-95.5239328156598	-50.5706189601008
-104.445204883137	-49.1250044824778
-114.764330695909	-47.4625000395696
-113.131343236711	-35.4107163116728
-93.9901113105629	-37.6890236528612


==> img/tikz/mitte_hlf_748-93.tsv <==
x	y
-79.2587230543652	-39.5588274794954
-65.7365229297899	-41.7389862251667
-67.0830991110485	-55.1588385178992
-81.4020178854841	-52.8469821479889
-95.5239328156598	-50.5706189601008
-93.9901113105629	-37.6890236528612
-79.2587230543652	-39.5588274794954


==> img/tikz/mitte_hlf_748-94.tsv <==
x	y
-42.427674024993	-68.0171335694823
-31.4548733122296	-68.8530618590032
-32.3705023456177	-80.8923737329215
-37.9487283772378	-80.4630995602523
-43.3359327859832	-80.0573521243087
-42.427674024993	-68.0171335694823


==> img/tikz/mitte_hlf_748-95.tsv <==
x	y
-199.780349166321	-59.7431888925884
-194.516974269328	-61.2759426080272
-181.264116394242	-65.158673671033
-177.518217012656	-55.1478082355199
-189.970524523621	-50.1540222365994
-196.480380612956	-47.5382148747069
-199.780349166321	-59.7431888925884


==> img/tikz/mitte_hlf_748-96.tsv <==
x	y
-197.450619365301	-22.2187374647585
-216.757681317889	-19.6515739691593
-218.357785737644	-31.741010710001
-205.991573663119	-33.3753242249657
-199.049407042865	-34.2971354707467
-197.450619365301	-22.2187374647585


==> img/tikz/mitte_hlf_748-97.tsv <==
x	y
-177.518217012656	-55.1478082355199
-174.194789182504	-46.9329373536268
-169.740970744958	-33.7164201559946
-183.18880279101	-32.0832710128139
-186.917096981791	-42.9811086749174
-189.970524523621	-50.1540222365994
-177.518217012656	-55.1478082355199


==> img/tikz/mitte_hlf_748-98.tsv <==
x	y
-169.740970744958	-33.7164201559946
-164.824148344495	-21.1617067751955
-192.809158125383	-17.716519406644
-194.366397179625	-30.7296333722743
-183.18880279101	-32.0832710128139
-169.740970744958	-33.7164201559945


==> img/tikz/mitte_hlf_748-99.tsv <==
8.83007215559646	-28.4982660454185
9.5847988121908	-12.4967174421132
-0.907727939630146	-12.3022655908548
-0.534518338437742	-5.51618723857751
-22	-7.45509238469352
nan	nan
-22	-27.3491832917705
8.83007215559646	-28.4982660454185


==> img/tikz/objects534-1.tsv <==
18.3465320053618	2.37288720390222


==> img/tikz/objects534-10.tsv <==
20.0486661662826	-0.999121725105784
21.3406174221037	-1.00893145385504
21.3545199670519	0.822047818940327
20.0625687112308	0.831857547689577
20.0486661662826	-0.999121725105784


==> img/tikz/objects534-2.tsv <==
17.2556007933218	2.62076973160463
17.3105664241796	2.76033613591649
17.3402015667758	2.42623769643496
17.3951671976336	2.56580410074682
17.4501328284914	2.70537050505869
17.5050984593492	2.84493690937056
17.560064090207	2.98450331368242
17.4248023402299	2.23170566126529
17.4797679710877	2.37127206557716
17.5347336019455	2.51083846988902
17.5896992328033	2.65040487420089
17.6446648636611	2.78997127851276
17.6996304945189	2.92953768282462
17.7545961253767	3.06910408713649
17.8095617562345	3.20867049144836
17.8645273870923	3.34823689576022
17.509403113684	2.03717362609562
17.5643687445418	2.17674003040749
17.6193343753996	2.31630643471936
17.6743000062574	2.45587283903122
17.7292656371152	2.59543924334309
17.784231267973	2.73500564765496
17.8391968988308	2.87457205196682
17.8941625296886	3.01413845627869
17.9491281605464	3.15370486059055
18.0040937914042	3.29327126490242
17.594003887138	1.84264159092596
17.6489695179958	1.98220799523782
17.7039351488536	2.12177439954969
17.7589007797114	2.26134080386156
17.8138664105692	2.40090720817342
17.868832041427	2.54047361248529
17.9237976722848	2.68004001679716
17.9787633031426	2.81960642110902
18.0337289340004	2.95917282542089
18.0886945648582	3.09873922973275
18.143660195716	3.23830563404462
18.1986258265738	3.37787203835649
17.7335702914499	1.78767596006816
17.7885359223077	1.92724236438002
17.8435015531655	2.06680876869189
17.8984671840233	2.20637517300376
17.9534328148811	2.34594157731562
18.0083984457389	2.48550798162749
18.0633640765967	2.62507438593936
18.1183297074545	2.76464079025122
18.1732953383123	2.90420719456309
18.2282609691701	3.04377359887496
18.2832266000279	3.18334000318682
18.3381922308857	3.32290640749869
17.8731366957618	1.73271032921036
17.9281023266196	1.87227673352222
17.9830679574774	2.01184313783409
18.0380335883352	2.15140954214596
18.092999219193	2.29097594645782
18.1479648500508	2.43054235076969
18.2578961117664	2.70967515939342
18.3128617426242	2.84924156370529
18.367827373482	2.98880796801716
18.0127031000736	1.67774469835256
18.0676687309314	1.81731110266442
18.1226343617892	1.95687750697629
18.177599992647	2.09644391128815
18.2325656235048	2.23601031560002
18.2875312543626	2.37557671991189
18.3424968852204	2.51514312422375
18.3974625160782	2.65470952853562
18.452428146936	2.79427593284749
18.1522695043855	1.62277906749475
18.2072351352433	1.76234547180662
18.2622007661011	1.90191187611849
18.3171663969589	2.04147828043035
18.3721320278167	2.18104468474222
18.4270976586745	2.32061108905409
18.4820632895323	2.46017749336595
18.3468015395552	1.70737984094882
18.401767170413	1.84694624526069
18.4567328012708	1.98651264957256
18.5413335747248	1.79198061440289
19.0149984185182	1.76665012614135
19.069964049376	1.90621653045322
19.0995991919723	1.57211809097169
19.1545648228301	1.71168449528355
19.2095304536879	1.85125089959542
19.2644960845457	1.99081730390729
19.294131227142	1.65671886442576
19.3490968579998	1.79628526873762
19.4886632623116	1.74131963787982
19.5436288931694	1.88088604219169
19.6282296666235	1.68635400702202
19.8480921900547	2.24461962426949
20.0679547134859	2.80288524151695
19.9326929635088	2.05008758909982
19.9876585943666	2.18965399341169
20.15255548694	2.60835320634729
20.2075211177978	2.74791961065915
20.2624867486556	2.88748601497102
19.962328106105	1.71598914961829
20.0172937369628	1.85555555393015
20.0722593678206	1.99512195824202
20.1272249986784	2.13468836255389
20.1568601412747	1.80058992307235


==> img/tikz/objects534-3.tsv <==
18.3465320053618	2.37288720390222
7.88465585484984	2.76652143656794


==> img/tikz/objects534-4.tsv <==
17.2520936743274	2.52755871914938


==> img/tikz/objects534-5.tsv <==
20.2779940804644	3.29963458724055
17.2853800803624	3.41223344642561
17.2188072682925	1.64288399187315
20.2114212686274	1.5302851335973
20.2779940804644	3.29963458724055


==> img/tikz/objects534-6.tsv <==
20.6035002735159	-0.122786739547813


==> img/tikz/objects534-7.tsv <==
20.1907999382057	0.658728200315885
20.2457655690635	0.798294604627753
20.0555381882286	-0.0940694521012482
20.1105038190864	0.0454969522106197
20.1654694499442	0.185063356522484
20.220435080802	0.324629760834352
20.2754007116598	0.46419616514622
20.3303663425176	0.603762569458084
20.3853319733754	0.743328973769952
20.0851733308248	-0.428167891582781
20.1401389616826	-0.288601487270913
20.1951045925404	-0.149035082959049
20.2500702233982	-0.00946867864718115
20.305035854256	0.130097725664687
20.3600014851138	0.269664129976551
20.4149671159716	0.409230534288419
20.4699327468294	0.548796938600287
20.5248983776872	0.688363342912151
20.579864008545	0.827929747224019
20.1148084734211	-0.762266331064314
20.1697741042789	-0.62269992675245
20.2247397351367	-0.483133522440582
20.2797053659945	-0.343567118128714
20.3346709968523	-0.20400071381685
20.3896366277101	-0.064434309504982
20.4446022585679	0.0751320948068859
20.4995678894257	0.21469849911875
20.5545335202835	0.354264903430618
20.6094991511413	0.493831307742486
20.6644647819991	0.63339771205435
20.7194304128569	0.772964116366218
20.254374877733	-0.817231961922115
20.3093405085908	-0.677665557610247
20.3643061394486	-0.538099153298383
20.4192717703064	-0.398532748986515
20.4742374011642	-0.258966344674647
20.529203032022	-0.119399940362783
20.5841686628798	0.0201664639490851
20.6391342937376	0.159732868260953
20.6940999245954	0.299299272572817
20.7490655554532	0.438865676884685
20.804031186311	0.578432081196553
20.8589968171688	0.717998485508417
20.3939412820448	-0.872197592779916
20.4489069129026	-0.732631188468048
20.5038725437604	-0.59306478415618
20.5588381746182	-0.453498379844316
20.613803805476	-0.313931975532448
20.6687694363338	-0.17436557122058
20.7237350671916	-0.0347991669087158
20.7787006980494	0.104767237403152
20.8336663289072	0.244333641715016
20.888631959765	0.383900046026884
20.9435975906228	0.523466450338752
20.9985632214806	0.663032854650616
20.5335076863567	-0.927163223637717
20.5884733172145	-0.787596819325849
20.6434389480723	-0.648030415013981
20.6984045789301	-0.508464010702117
20.7533702097879	-0.368897606390249
20.8083358406457	-0.229331202078381
20.8633014715035	-0.0897647977665166
20.9182671023613	0.0498016065453513
20.9732327332191	0.189368010857216
21.0281983640769	0.328934415169083
21.0831639949347	0.468500819480951
20.6730740906686	-0.982128854495517
20.7280397215264	-0.84256245018365
20.7830053523842	-0.702996045871782
20.837970983242	-0.563429641559917
20.8929366140998	-0.42386323724805
20.9479022449576	-0.284296832936182
20.8676061258382	-0.89752808104145
20.922571756696	-0.757961676729582
20.9775373875538	-0.618395272417715
21.0071725301501	-0.952493711899251
21.0621381610079	-0.812927307587383
21.146738934462	-1.00745934275705
21.2017045653198	-0.867892938445184
21.2566701961776	-0.728326534133316
21.3412709696316	-0.922858569302985


==> img/tikz/objects534-8.tsv <==
20.6035002735159	-0.122786739547813
32.8334977078435	-0.215648571493759


==> img/tikz/objects534-9.tsv <==
20.0556174387567	-0.0836320887081037

